Doubly minimized Petz and sandwiched Renyi mutual information: Properties

The doubly minimized Petz Renyi mutual information of order $\alpha$ is defined as the minimization of the Petz divergence of order $\alpha$ of a fixed bipartite quantum state relative to any product state. The doubly minimized sandwiched Renyi mutual information is defined analogously using the sandwiched divergence in place of the Petz divergence. In this work, we establish several properties of these two types of Renyi mutual information. In particular, for the Petz case, we prove additivity for $\alpha\in [1/2,2]$. For the sandwiched case, we establish a novel duality relation for $\alpha\in [2/3,\infty]$ via Sion's minimax theorem, and we subsequently use this duality relation to prove additivity for the same range of $\alpha$. Previously, additivity for the sandwiched case was known only for $\alpha\in [1,\infty]$, but it had been conjectured to hold for $\alpha\in [1/2,\infty]$.

==> data_prmi.txt <==
alpha	rmi0	rmi1	rmi2
0.0001	0.6539	0.4463	0.2232
0.0031	0.6544	0.4463	0.2238
0.0061	0.6549	0.4463	0.2245
0.0091	0.6554	0.4463	0.2252
0.0121	0.6559	0.4463	0.2259
0.0151	0.6564	0.4463	0.2266
0.0181	0.657	0.4463	0.2273
0.0211	0.6575	0.4511	0.228
0.0241	0.658	0.4518	0.2287
0.0271	0.6585	0.4525	0.2294
0.0301	0.659	0.4532	0.2301
0.0331	0.6595	0.4539	0.2308
0.0361	0.66	0.4547	0.2315
0.0391	0.6606	0.4554	0.2322
0.0421	0.6611	0.4561	0.233
0.0451	0.6616	0.4568	0.2337
0.0481	0.6621	0.4576	0.2344
0.0511	0.6627	0.4583	0.2352
0.0542	0.6632	0.4591	0.2359
0.0572	0.6637	0.4598	0.2367
0.0602	0.6643	0.4606	0.2374
0.0632	0.6648	0.4613	0.2382
0.0662	0.6653	0.4621	0.239
0.0692	0.6659	0.4629	0.2397
0.0722	0.6664	0.4636	0.2405
0.0752	0.667	0.4644	0.2413
0.0782	0.6675	0.4652	0.2421
0.0812	0.6681	0.466	0.2429
0.0842	0.6686	0.4668	0.2437
0.0872	0.6692	0.4676	0.2445
0.0902	0.6697	0.4684	0.2453
0.0932	0.6703	0.4692	0.2461
0.0962	0.6708	0.47	0.2469
0.0992	0.6714	0.4709	0.2477
0.1022	0.672	0.4717	0.2485
0.1052	0.6725	0.4725	0.2494
0.1082	0.6731	0.4734	0.2502
0.1112	0.6737	0.4742	0.2511
0.1142	0.6742	0.4751	0.2519
0.1172	0.6748	0.4759	0.2528
0.1202	0.6754	0.4768	0.2536
0.1232	0.676	0.4776	0.2545
0.1262	0.6766	0.4785	0.2554
0.1292	0.6772	0.4794	0.2563
0.1322	0.6777	0.4803	0.2571
0.1352	0.6783	0.4812	0.258
0.1382	0.6789	0.4821	0.2589
0.1412	0.6795	0.483	0.2598
0.1442	0.6801	0.4839	0.2608
0.1472	0.6807	0.4848	0.2617
0.1502	0.6813	0.4857	0.2626
0.1532	0.6819	0.4867	0.2635
0.1563	0.6825	0.4876	0.2645
0.1593	0.6831	0.4886	0.2654
0.1623	0.6838	0.4895	0.2664
0.1653	0.6844	0.4905	0.2673
0.1683	0.685	0.4914	0.2683
0.1713	0.6856	0.4924	0.2693
0.1743	0.6862	0.4934	0.2702
0.1773	0.6869	0.4944	0.2712
0.1803	0.6875	0.4954	0.2722
0.1833	0.6881	0.4964	0.2732
0.1863	0.6887	0.4974	0.2742
0.1893	0.6894	0.4984	0.2752
0.1923	0.69	0.4994	0.2763
0.1953	0.6907	0.5004	0.2773
0.1983	0.6913	0.5015	0.2783
0.2013	0.6919	0.5025	0.2794
0.2043	0.6926	0.5036	0.2804
0.2073	0.6932	0.5046	0.2815
0.2103	0.6939	0.5057	0.2826
0.2133	0.6946	0.5068	0.2836
0.2163	0.6952	0.5079	0.2847
0.2193	0.6959	0.509	0.2858
0.2223	0.6965	0.5101	0.2869
0.2253	0.6972	0.5112	0.288
0.2283	0.6979	0.5123	0.2892
0.2313	0.6985	0.5134	0.2903
0.2343	0.6992	0.5146	0.2914
0.2373	0.6999	0.5157	0.2926
0.2403	0.7006	0.5169	0.2937
0.2433	0.7013	0.518	0.2949
0.2463	0.7019	0.5192	0.2961
0.2493	0.7026	0.5204	0.2973
0.2523	0.7033	0.5216	0.2985
0.2553	0.704	0.5228	0.2997
0.2583	0.7047	0.524	0.3009
0.2614	0.7054	0.5252	0.3021
0.2644	0.7061	0.5264	0.3033
0.2674	0.7068	0.5277	0.3046
0.2704	0.7075	0.5289	0.3058
0.2734	0.7082	0.5302	0.3071
0.2764	0.709	0.5314	0.3084
0.2794	0.7097	0.5327	0.3097
0.2824	0.7104	0.534	0.3109
0.2854	0.7111	0.5353	0.3123
0.2884	0.7118	0.5366	0.3136
0.2914	0.7126	0.5379	0.3149
0.2944	0.7133	0.5392	0.3162
0.2974	0.714	0.5406	0.3176
0.3004	0.7148	0.5419	0.319
0.3034	0.7155	0.5433	0.3203
0.3064	0.7163	0.5447	0.3217
0.3094	0.717	0.546	0.3231
0.3124	0.7178	0.5474	0.3245
0.3154	0.7185	0.5488	0.3259
0.3184	0.7193	0.5502	0.3274
0.3214	0.72	0.5516	0.3288
0.3244	0.7208	0.5531	0.3303
0.3274	0.7216	0.5545	0.3318
0.3304	0.7223	0.556	0.3333
0.3334	0.7231	0.5574	0.3348
0.3364	0.7239	0.5589	0.3363
0.3394	0.7247	0.5604	0.3378
0.3424	0.7254	0.5619	0.3393
0.3454	0.7262	0.5634	0.3409
0.3484	0.727	0.5649	0.3425
0.3514	0.7278	0.5664	0.3441
0.3544	0.7286	0.5679	0.3457
0.3574	0.7294	0.5695	0.3473
0.3604	0.7302	0.571	0.3489
0.3635	0.731	0.5726	0.3506
0.3665	0.7318	0.5742	0.3522
0.3695	0.7326	0.5757	0.3539
0.3725	0.7334	0.5773	0.3556
0.3755	0.7343	0.5789	0.3573
0.3785	0.7351	0.5806	0.359
0.3815	0.7359	0.5822	0.3608
0.3845	0.7367	0.5838	0.3625
0.3875	0.7376	0.5855	0.3643
0.3905	0.7384	0.5871	0.3661
0.3935	0.7392	0.5888	0.3679
0.3965	0.7401	0.5905	0.3697
0.3995	0.7409	0.5922	0.3716
0.4025	0.7418	0.5939	0.3735
0.4055	0.7426	0.5956	0.3753
0.4085	0.7435	0.5973	0.3772
0.4115	0.7443	0.599	0.3792
0.4145	0.7452	0.6007	0.3811
0.4175	0.7461	0.6025	0.3831
0.4205	0.7469	0.6042	0.3851
0.4235	0.7478	0.606	0.3871
0.4265	0.7487	0.6078	0.3891
0.4295	0.7496	0.6096	0.3911
0.4325	0.7505	0.6114	0.3932
0.4355	0.7513	0.6132	0.3953
0.4385	0.7522	0.615	0.3974
0.4415	0.7531	0.6168	0.3996
0.4445	0.754	0.6186	0.4017
0.4475	0.7549	0.6205	0.4039
0.4505	0.7558	0.6223	0.4061
0.4535	0.7567	0.6242	0.4083
0.4565	0.7577	0.626	0.4106
0.4595	0.7586	0.6279	0.4129
0.4625	0.7595	0.6298	0.4152
0.4655	0.7604	0.6317	0.4175
0.4686	0.7614	0.6336	0.4199
0.4716	0.7623	0.6355	0.4223
0.4746	0.7632	0.6374	0.4247
0.4776	0.7642	0.6393	0.4271
0.4806	0.7651	0.6413	0.4296
0.4836	0.7661	0.6432	0.4321
0.4866	0.767	0.6451	0.4346
0.4896	0.768	0.6471	0.4372
0.4926	0.7689	0.649	0.4398
0.4956	0.7699	0.651	0.4424
0.4986	0.7709	0.653	0.445
0.5016	0.7718	0.655	0.4463
0.5046	0.7728	0.657	0.4463
0.5076	0.7738	0.659	0.4532
0.5106	0.7748	0.661	0.4559
0.5136	0.7758	0.663	0.4588
0.5166	0.7768	0.665	0.4616
0.5196	0.7778	0.667	0.4645
0.5226	0.7788	0.669	0.4674
0.5256	0.7798	0.6711	0.4704
0.5286	0.7808	0.6731	0.4734
0.5316	0.7818	0.6752	0.4764
0.5346	0.7828	0.6772	0.4795
0.5376	0.7838	0.6793	0.4826
0.5406	0.7849	0.6813	0.4858
0.5436	0.7859	0.6834	0.4889
0.5466	0.7869	0.6855	0.4922
0.5496	0.788	0.6875	0.4955
0.5526	0.789	0.6896	0.4988
0.5556	0.79	0.6917	0.5022
0.5586	0.7911	0.6938	0.5056
0.5616	0.7922	0.6959	0.509
0.5646	0.7932	0.698	0.5125
0.5676	0.7943	0.7001	0.5161
0.5707	0.7954	0.7022	0.5197
0.5737	0.7964	0.7044	0.5234
0.5767	0.7975	0.7065	0.5271
0.5797	0.7986	0.7086	0.5308
0.5827	0.7997	0.7107	0.5346
0.5857	0.8008	0.7129	0.5384
0.5887	0.8019	0.715	0.5423
0.5917	0.803	0.7171	0.5462
0.5947	0.8041	0.7193	0.5502
0.5977	0.8052	0.7214	0.5542
0.6007	0.8063	0.7236	0.5583
0.6037	0.8074	0.7257	0.5624
0.6067	0.8085	0.7279	0.5665
0.6097	0.8097	0.73	0.5707
0.6127	0.8108	0.7322	0.5749
0.6157	0.8119	0.7343	0.5791
0.6187	0.8131	0.7365	0.5834
0.6217	0.8142	0.7387	0.5877
0.6247	0.8154	0.7408	0.592
0.6277	0.8165	0.743	0.5964
0.6307	0.8177	0.7452	0.6007
0.6337	0.8188	0.7474	0.6051
0.6367	0.82	0.7495	0.6095
0.6397	0.8212	0.7517	0.6139
0.6427	0.8224	0.7539	0.6184
0.6457	0.8235	0.7561	0.6228
0.6487	0.8247	0.7583	0.6273
0.6517	0.8259	0.7604	0.6317
0.6547	0.8271	0.7626	0.6362
0.6577	0.8283	0.7648	0.6407
0.6607	0.8295	0.767	0.6451
0.6637	0.8307	0.7692	0.6496
0.6667	0.832	0.7714	0.654
0.6697	0.8332	0.7736	0.6585
0.6728	0.8344	0.7758	0.6629
0.6758	0.8356	0.7779	0.6674
0.6788	0.8369	0.7801	0.6718
0.6818	0.8381	0.7823	0.6762
0.6848	0.8394	0.7845	0.6807
0.6878	0.8406	0.7867	0.685
0.6908	0.8419	0.7889	0.6894
0.6938	0.8431	0.7911	0.6938
0.6968	0.8444	0.7933	0.6981
0.6998	0.8457	0.7955	0.7025
0.7028	0.847	0.7977	0.7068
0.7058	0.8482	0.7998	0.7111
0.7088	0.8495	0.802	0.7153
0.7118	0.8508	0.8042	0.7196
0.7148	0.8521	0.8064	0.7238
0.7178	0.8534	0.8086	0.728
0.7208	0.8547	0.8108	0.7322
0.7238	0.856	0.813	0.7363
0.7268	0.8574	0.8151	0.7404
0.7298	0.8587	0.8173	0.7445
0.7328	0.86	0.8195	0.7486
0.7358	0.8614	0.8217	0.7526
0.7388	0.8627	0.8238	0.7566
0.7418	0.864	0.826	0.7606
0.7448	0.8654	0.8282	0.7646
0.7478	0.8667	0.8304	0.7685
0.7508	0.8681	0.8325	0.7724
0.7538	0.8695	0.8347	0.7763
0.7568	0.8708	0.8369	0.7801
0.7598	0.8722	0.839	0.7839
0.7628	0.8736	0.8412	0.7877
0.7658	0.875	0.8433	0.7914
0.7688	0.8764	0.8455	0.7952
0.7718	0.8778	0.8477	0.7988
0.7748	0.8792	0.8498	0.8025
0.7779	0.8806	0.852	0.8061
0.7809	0.882	0.8541	0.8097
0.7839	0.8834	0.8562	0.8133
0.7869	0.8849	0.8584	0.8168
0.7899	0.8863	0.8605	0.8203
0.7929	0.8877	0.8627	0.8238
0.7959	0.8892	0.8648	0.8272
0.7989	0.8906	0.8669	0.8307
0.8019	0.8921	0.8691	0.834
0.8049	0.8935	0.8712	0.8374
0.8079	0.895	0.8733	0.8407
0.8109	0.8965	0.8754	0.844
0.8139	0.8979	0.8775	0.8473
0.8169	0.8994	0.8796	0.8505
0.8199	0.9009	0.8818	0.8537
0.8229	0.9024	0.8839	0.8569
0.8259	0.9039	0.886	0.8601
0.8289	0.9054	0.8881	0.8632
0.8319	0.9069	0.8902	0.8663
0.8349	0.9084	0.8923	0.8693
0.8379	0.9099	0.8943	0.8724
0.8409	0.9115	0.8964	0.8754
0.8439	0.913	0.8985	0.8784
0.8469	0.9145	0.9006	0.8813
0.8499	0.9161	0.9027	0.8842
0.8529	0.9176	0.9047	0.8871
0.8559	0.9192	0.9068	0.89
0.8589	0.9207	0.9089	0.8928
0.8619	0.9223	0.9109	0.8957
0.8649	0.9239	0.913	0.8985
0.8679	0.9255	0.915	0.9012
0.8709	0.9271	0.9171	0.904
0.8739	0.9286	0.9191	0.9067
0.8769	0.9302	0.9211	0.9094
0.88	0.9318	0.9232	0.912
0.883	0.9334	0.9252	0.9147
0.886	0.9351	0.9272	0.9173
0.889	0.9367	0.9293	0.9199
0.892	0.9383	0.9313	0.9224
0.895	0.9399	0.9333	0.925
0.898	0.9416	0.9353	0.9275
0.901	0.9432	0.9373	0.93
0.904	0.9449	0.9393	0.9325
0.907	0.9465	0.9413	0.9349
0.91	0.9482	0.9433	0.9374
0.913	0.9499	0.9453	0.9398
0.916	0.9515	0.9472	0.9422
0.919	0.9532	0.9492	0.9445
0.922	0.9549	0.9512	0.9469
0.925	0.9566	0.9532	0.9492
0.928	0.9583	0.9551	0.9515
0.931	0.96	0.9571	0.9538
0.934	0.9617	0.959	0.956
0.937	0.9634	0.961	0.9582
0.94	0.9651	0.9629	0.9605
0.943	0.9669	0.9649	0.9627
0.946	0.9686	0.9668	0.9648
0.949	0.9703	0.9687	0.967
0.952	0.9721	0.9707	0.9691
0.955	0.9738	0.9726	0.9712
0.958	0.9756	0.9745	0.9733
0.961	0.9774	0.9764	0.9754
0.964	0.9791	0.9783	0.9775
0.967	0.9809	0.9802	0.9795
0.97	0.9827	0.9821	0.9815
0.973	0.9845	0.984	0.9836
0.976	0.9863	0.9859	0.9855
0.979	0.9881	0.9878	0.9875
0.982	0.9899	0.9897	0.9895
0.9851	0.9917	0.9916	0.9914
0.9881	0.9935	0.9934	0.9933
0.9911	0.9953	0.9953	0.9952
0.9941	0.9972	0.9971	0.9971
0.9971	0.999	0.999	0.999
1.0001	1.0008	1.0008	1.0008
1.0031	1.0027	1.0027	1.0027
1.0061	1.0046	1.0045	1.0045
1.0091	1.0064	1.0064	1.0063
1.0121	1.0083	1.0082	1.0081
1.0151	1.0102	1.01	1.0099
1.0181	1.012	1.0118	1.0116
1.0211	1.0139	1.0137	1.0134
1.0241	1.0158	1.0155	1.0151
1.0271	1.0177	1.0173	1.0168
1.0301	1.0196	1.0191	1.0185
1.0331	1.0215	1.0209	1.0202
1.0361	1.0235	1.0226	1.0219
1.0391	1.0254	1.0244	1.0236
1.0421	1.0273	1.0262	1.0252
1.0451	1.0292	1.028	1.0268
1.0481	1.0312	1.0298	1.0285
1.0511	1.0331	1.0315	1.0301
1.0541	1.0351	1.0333	1.0317
1.0571	1.037	1.035	1.0332
1.0601	1.039	1.0368	1.0348
1.0631	1.041	1.0385	1.0363
1.0661	1.043	1.0403	1.0379
1.0691	1.045	1.042	1.0394
1.0721	1.0469	1.0437	1.0409
1.0751	1.0489	1.0455	1.0424
1.0781	1.0509	1.0472	1.0439
1.0811	1.053	1.0489	1.0454
1.0841	1.055	1.0506	1.0469
1.0872	1.057	1.0523	1.0483
1.0902	1.059	1.054	1.0498
1.0932	1.0611	1.0557	1.0512
1.0962	1.0631	1.0574	1.0526
1.0992	1.0651	1.0591	1.054
1.1022	1.0672	1.0607	1.0554
1.1052	1.0693	1.0624	1.0568
1.1082	1.0713	1.0641	1.0582
1.1112	1.0734	1.0658	1.0596
1.1142	1.0755	1.0674	1.0609
1.1172	1.0776	1.0691	1.0623
1.1202	1.0796	1.0707	1.0636
1.1232	1.0817	1.0724	1.0649
1.1262	1.0838	1.074	1.0662
1.1292	1.0859	1.0756	1.0675
1.1322	1.0881	1.0773	1.0688
1.1352	1.0902	1.0789	1.0701
1.1382	1.0923	1.0805	1.0714
1.1412	1.0944	1.0821	1.0727
1.1442	1.0966	1.0837	1.0739
1.1472	1.0987	1.0853	1.0752
1.1502	1.1009	1.0869	1.0764
1.1532	1.103	1.0885	1.0776
1.1562	1.1052	1.0901	1.0788
1.1592	1.1073	1.0917	1.08
1.1622	1.1095	1.0933	1.0812
1.1652	1.1117	1.0949	1.0824
1.1682	1.1139	1.0964	1.0836
1.1712	1.1161	1.098	1.0848
1.1742	1.1183	1.0996	1.086
1.1772	1.1205	1.1011	1.0871
1.1802	1.1227	1.1027	1.0883
1.1832	1.1249	1.1042	1.0894
1.1862	1.1271	1.1057	1.0905
1.1892	1.1293	1.1073	1.0917
1.1923	1.1316	1.1088	1.0928
1.1953	1.1338	1.1103	1.0939
1.1983	1.136	1.1119	1.095
1.2013	1.1383	1.1134	1.0961
1.2043	1.1406	1.1149	1.0972
1.2073	1.1428	1.1164	1.0982
1.2103	1.1451	1.1179	1.0993
1.2133	1.1473	1.1194	1.1004
1.2163	1.1496	1.1209	1.1014
1.2193	1.1519	1.1224	1.1025
1.2223	1.1542	1.1239	1.1035
1.2253	1.1565	1.1254	1.1045
1.2283	1.1588	1.1268	1.1055
1.2313	1.1611	1.1283	1.1066
1.2343	1.1634	1.1298	1.1076
1.2373	1.1657	1.1312	1.1086
1.2403	1.168	1.1327	1.1096
1.2433	1.1704	1.1341	1.1106
1.2463	1.1727	1.1356	1.1115
1.2493	1.175	1.137	1.1125
1.2523	1.1774	1.1385	1.1135
1.2553	1.1797	1.1399	1.1145
1.2583	1.1821	1.1413	1.1154
1.2613	1.1844	1.1427	1.1164
1.2643	1.1868	1.1442	1.1173
1.2673	1.1892	1.1456	1.1182
1.2703	1.1915	1.147	1.1192
1.2733	1.1939	1.1484	1.1201
1.2763	1.1963	1.1498	1.121
1.2793	1.1987	1.1512	1.1219
1.2823	1.2011	1.1526	1.1228
1.2853	1.2035	1.154	1.1237
1.2883	1.2059	1.1554	1.1246
1.2913	1.2083	1.1567	1.1255
1.2944	1.2107	1.1581	1.1264
1.2974	1.2131	1.1595	1.1273
1.3004	1.2156	1.1609	1.1281
1.3034	1.218	1.1622	1.129
1.3064	1.2204	1.1636	1.1299
1.3094	1.2229	1.1649	1.1307
1.3124	1.2253	1.1663	1.1316
1.3154	1.2278	1.1676	1.1324
1.3184	1.2302	1.169	1.1333
1.3214	1.2327	1.1703	1.1341
1.3244	1.2351	1.1716	1.1349
1.3274	1.2376	1.173	1.1357
1.3304	1.2401	1.1743	1.1366
1.3334	1.2426	1.1756	1.1374
1.3364	1.2451	1.1769	1.1382
1.3394	1.2475	1.1782	1.139
1.3424	1.25	1.1795	1.1398
1.3454	1.2525	1.1808	1.1406
1.3484	1.255	1.1821	1.1414
1.3514	1.2575	1.1834	1.1421
1.3544	1.26	1.1847	1.1429
1.3574	1.2626	1.186	1.1437
1.3604	1.2651	1.1873	1.1445
1.3634	1.2676	1.1886	1.1452
1.3664	1.2701	1.1898	1.146
1.3694	1.2727	1.1911	1.1467
1.3724	1.2752	1.1924	1.1475
1.3754	1.2777	1.1936	1.1482
1.3784	1.2803	1.1949	1.149
1.3814	1.2828	1.1961	1.1497
1.3844	1.2854	1.1974	1.1504
1.3874	1.2879	1.1986	1.1512
1.3904	1.2905	1.1999	1.1519
1.3934	1.2931	1.2011	1.1526
1.3964	1.2956	1.2023	1.1533
1.3995	1.2982	1.2036	1.154
1.4025	1.3008	1.2048	1.1547
1.4055	1.3034	1.206	1.1554
1.4085	1.3059	1.2072	1.1561
1.4115	1.3085	1.2084	1.1568
1.4145	1.3111	1.2097	1.1575
1.4175	1.3137	1.2109	1.1582
1.4205	1.3163	1.2121	1.1589
1.4235	1.3189	1.2133	1.1596
1.4265	1.3215	1.2145	1.1602
1.4295	1.3241	1.2156	1.1609
1.4325	1.3267	1.2168	1.1616
1.4355	1.3294	1.218	1.1622
1.4385	1.332	1.2192	1.1629
1.4415	1.3346	1.2204	1.1635
1.4445	1.3372	1.2215	1.1642
1.4475	1.3398	1.2227	1.1648
1.4505	1.3425	1.2239	1.1655
1.4535	1.3451	1.225	1.1661
1.4565	1.3478	1.2262	1.1667
1.4595	1.3504	1.2273	1.1674
1.4625	1.353	1.2285	1.168
1.4655	1.3557	1.2296	1.1686
1.4685	1.3583	1.2308	1.1693
1.4715	1.361	1.2319	1.1699
1.4745	1.3636	1.233	1.1705
1.4775	1.3663	1.2342	1.1711
1.4805	1.369	1.2353	1.1717
1.4835	1.3716	1.2364	1.1723
1.4865	1.3743	1.2375	1.1729
1.4895	1.377	1.2387	1.1735
1.4925	1.3796	1.2398	1.1741
1.4955	1.3823	1.2409	1.1747
1.4985	1.385	1.242	1.1753
1.5016	1.3877	1.2431	1.1759
1.5046	1.3904	1.2442	1.1765
1.5076	1.393	1.2453	1.177
1.5106	1.3957	1.2464	1.1776
1.5136	1.3984	1.2475	1.1782
1.5166	1.4011	1.2486	1.1788
1.5196	1.4038	1.2496	1.1793
1.5226	1.4065	1.2507	1.1799
1.5256	1.4092	1.2518	1.1804
1.5286	1.4119	1.2529	1.181
1.5316	1.4146	1.2539	1.1816
1.5346	1.4173	1.255	1.1821
1.5376	1.42	1.2561	1.1827
1.5406	1.4227	1.2571	1.1832
1.5436	1.4254	1.2582	1.1837
1.5466	1.4282	1.2592	1.1843
1.5496	1.4309	1.2603	1.1848
1.5526	1.4336	1.2613	1.1854
1.5556	1.4363	1.2623	1.1859
1.5586	1.439	1.2634	1.1864
1.5616	1.4417	1.2644	1.1869
1.5646	1.4445	1.2655	1.1875
1.5676	1.4472	1.2665	1.188
1.5706	1.4499	1.2675	1.1885
1.5736	1.4526	1.2685	1.189
1.5766	1.4554	1.2695	1.1895
1.5796	1.4581	1.2706	1.19
1.5826	1.4608	1.2716	1.1906
1.5856	1.4636	1.2726	1.1911
1.5886	1.4663	1.2736	1.1916
1.5916	1.469	1.2746	1.1921
1.5946	1.4718	1.2756	1.1926
1.5976	1.4745	1.2766	1.1931
1.6006	1.4772	1.2776	1.1936
1.6037	1.48	1.2786	1.194
1.6067	1.4827	1.2796	1.1945
1.6097	1.4854	1.2805	1.195
1.6127	1.4882	1.2815	1.1955
1.6157	1.4909	1.2825	1.196
1.6187	1.4937	1.2835	1.1965
1.6217	1.4964	1.2845	1.1969
1.6247	1.4992	1.2854	1.1974
1.6277	1.5019	1.2864	1.1979
1.6307	1.5046	1.2874	1.1983
1.6337	1.5074	1.2883	1.1988
1.6367	1.5101	1.2893	1.1993
1.6397	1.5129	1.2902	1.1997
1.6427	1.5156	1.2912	1.2002
1.6457	1.5184	1.2921	1.2007
1.6487	1.5211	1.2931	1.2011
1.6517	1.5239	1.294	1.2016
1.6547	1.5266	1.295	1.202
1.6577	1.5294	1.2959	1.2025
1.6607	1.5321	1.2968	1.2029
1.6637	1.5348	1.2978	1.2034
1.6667	1.5376	1.2987	1.2038
1.6697	1.5403	1.2996	1.2042
1.6727	1.5431	1.3005	1.2047
1.6757	1.5458	1.3015	1.2051
1.6787	1.5486	1.3024	1.2055
1.6817	1.5513	1.3033	1.206
1.6847	1.5541	1.3042	1.2064
1.6877	1.5568	1.3051	1.2068
1.6907	1.5596	1.306	1.2073
1.6937	1.5623	1.3069	1.2077
1.6967	1.565	1.3078	1.2081
1.6997	1.5678	1.3087	1.2085
1.7027	1.5705	1.3096	1.2089
1.7057	1.5733	1.3105	1.2094
1.7088	1.576	1.3114	1.2098
1.7118	1.5788	1.3123	1.2102
1.7148	1.5815	1.3132	1.2106
1.7178	1.5842	1.314	1.211
1.7208	1.587	1.3149	1.2114
1.7238	1.5897	1.3158	1.2118
1.7268	1.5924	1.3167	1.2122
1.7298	1.5952	1.3175	1.2126
1.7328	1.5979	1.3184	1.213
1.7358	1.6006	1.3193	1.2134
1.7388	1.6034	1.3201	1.2138
1.7418	1.6061	1.321	1.2142
1.7448	1.6088	1.3219	1.2146
1.7478	1.6116	1.3227	1.215
1.7508	1.6143	1.3236	1.2154
1.7538	1.617	1.3244	1.2158
1.7568	1.6197	1.3253	1.2162
1.7598	1.6225	1.3261	1.2165
1.7628	1.6252	1.3269	1.2169
1.7658	1.6279	1.3278	1.2173
1.7688	1.6306	1.3286	1.2177
1.7718	1.6334	1.3295	1.2181
1.7748	1.6361	1.3303	1.2184
1.7778	1.6388	1.3311	1.2188
1.7808	1.6415	1.3319	1.2192
1.7838	1.6442	1.3328	1.2195
1.7868	1.6469	1.3336	1.2199
1.7898	1.6496	1.3344	1.2203
1.7928	1.6523	1.3352	1.2206
1.7958	1.655	1.336	1.221
1.7988	1.6577	1.3369	1.2214
1.8018	1.6604	1.3377	1.2217
1.8048	1.6631	1.3385	1.2221
1.8078	1.6658	1.3393	1.2225
1.8109	1.6685	1.3401	1.2228
1.8139	1.6712	1.3409	1.2232
1.8169	1.6739	1.3417	1.2235
1.8199	1.6766	1.3425	1.2239
1.8229	1.6793	1.3433	1.2242
1.8259	1.682	1.3441	1.2246
1.8289	1.6846	1.3449	1.2249
1.8319	1.6873	1.3456	1.2253
1.8349	1.69	1.3464	1.2256
1.8379	1.6927	1.3472	1.2259
1.8409	1.6953	1.348	1.2263
1.8439	1.698	1.3488	1.2266
1.8469	1.7007	1.3495	1.227
1.8499	1.7033	1.3503	1.2273
1.8529	1.706	1.3511	1.2276
1.8559	1.7086	1.3519	1.228
1.8589	1.7113	1.3526	1.2283
1.8619	1.714	1.3534	1.2286
1.8649	1.7166	1.3542	1.229
1.8679	1.7193	1.3549	1.2293
1.8709	1.7219	1.3557	1.2296
1.8739	1.7245	1.3564	1.23
1.8769	1.7272	1.3572	1.2303
1.8799	1.7298	1.3579	1.2306
1.8829	1.7325	1.3587	1.2309
1.8859	1.7351	1.3594	1.2312
1.8889	1.7377	1.3602	1.2316
1.8919	1.7403	1.3609	1.2319
1.8949	1.743	1.3617	1.2322
1.8979	1.7456	1.3624	1.2325
1.9009	1.7482	1.3631	1.2328
1.9039	1.7508	1.3639	1.2331
1.9069	1.7534	1.3646	1.2334
1.9099	1.756	1.3653	1.2338
1.9129	1.7586	1.3661	1.2341
1.916	1.7612	1.3668	1.2344
1.919	1.7638	1.3675	1.2347
1.922	1.7664	1.3682	1.235
1.925	1.769	1.369	1.2353
1.928	1.7716	1.3697	1.2356
1.931	1.7742	1.3704	1.2359
1.934	1.7768	1.3711	1.2362
1.937	1.7793	1.3718	1.2365
1.94	1.7819	1.3725	1.2368
1.943	1.7845	1.3732	1.2371
1.946	1.787	1.3739	1.2374
1.949	1.7896	1.3746	1.2377
1.952	1.7922	1.3753	1.238
1.955	1.7947	1.376	1.2383
1.958	1.7973	1.3767	1.2386
1.961	1.7998	1.3774	1.2389
1.964	1.8024	1.3781	1.2391
1.967	1.8049	1.3788	1.2394
1.97	1.8074	1.3795	1.2397
1.973	1.81	1.3802	1.24
1.976	1.8125	1.3809	1.2403
1.979	1.815	1.3816	1.2406
1.982	1.8176	1.3822	1.2409
1.985	1.8201	1.3829	1.2411
1.988	1.8226	1.3836	1.2414
1.991	1.8251	1.3843	1.2417
1.994	1.8276	1.385	1.242
1.997	1.8301	1.3856	1.2423
2.0	1.8326	1.3863	1.2425
2.003	1.8351	1.387	1.2428
2.006	1.8376	1.3876	1.2431
2.009	1.8401	1.3883	1.2433
2.012	1.8426	1.389	1.2436
2.015	1.845	1.3896	1.2439
2.0181	1.8475	1.3903	1.2442
2.0211	1.85	1.3909	1.2444
2.0241	1.8525	1.3916	1.2447
2.0271	1.8549	1.3923	1.245
2.0301	1.8574	1.3929	1.2452
2.0331	1.8598	1.3936	1.2455
2.0361	1.8623	1.3942	1.2458
2.0391	1.8647	1.3949	1.246
2.0421	1.8672	1.3955	1.2463
2.0451	1.8696	1.3961	1.2465
2.0481	1.8721	1.3968	1.2468
2.0511	1.8745	1.3974	1.2471
2.0541	1.8769	1.3981	1.2473
2.0571	1.8793	1.3987	1.2476
2.0601	1.8818	1.3993	1.2478
2.0631	1.8842	1.4	1.2481
2.0661	1.8866	1.4006	1.2483
2.0691	1.889	1.4012	1.2486
2.0721	1.8914	1.4019	1.2489
2.0751	1.8938	1.4025	1.2491
2.0781	1.8962	1.4031	1.2494
2.0811	1.8986	1.4037	1.2496
2.0841	1.9009	1.4044	1.2499
2.0871	1.9033	1.405	1.2501
2.0901	1.9057	1.4056	1.2503
2.0931	1.9081	1.4062	1.2506
2.0961	1.9104	1.4068	1.2508
2.0991	1.9128	1.4074	1.2511
2.1021	1.9152	1.4081	1.2513
2.1051	1.9175	1.4087	1.2516
2.1081	1.9199	1.4093	1.2518
2.1111	1.9222	1.4099	1.2521
2.1141	1.9245	1.4105	1.2523
2.1171	1.9269	1.4111	1.2525
2.1201	1.9292	1.4117	1.2528
2.1232	1.9315	1.4123	1.253
2.1262	1.9338	1.4129	1.2532
2.1292	1.9362	1.4135	1.2535
2.1322	1.9385	1.4141	1.2537
2.1352	1.9408	1.4147	1.254
2.1382	1.9431	1.4153	1.2542
2.1412	1.9454	1.4159	1.2544
2.1442	1.9477	1.4164	1.2546
2.1472	1.95	1.417	1.2549
2.1502	1.9523	1.4176	1.2551
2.1532	1.9545	1.4182	1.2553
2.1562	1.9568	1.4188	1.2556
2.1592	1.9591	1.4194	1.2558
2.1622	1.9613	1.4199	1.256
2.1652	1.9636	1.4205	1.2563
2.1682	1.9659	1.4211	1.2565
2.1712	1.9681	1.4217	1.2567
2.1742	1.9704	1.4223	1.2569
2.1772	1.9726	1.4228	1.2571
2.1802	1.9748	1.4234	1.2574
2.1832	1.9771	1.424	1.2576
2.1862	1.9793	1.4245	1.2578
2.1892	1.9815	1.4251	1.258
2.1922	1.9838	1.4257	1.2583
2.1952	1.986	1.4262	1.2585
2.1982	1.9882	1.4268	1.2587
2.2012	1.9904	1.4274	1.2589
2.2042	1.9926	1.4279	1.2591
2.2072	1.9948	1.4285	1.2593
2.2102	1.997	1.429	1.2596
2.2132	1.9992	1.4296	1.2598
2.2162	2.0013	1.4301	1.26
2.2192	2.0035	1.4307	1.2602
2.2222	2.0057	1.4312	1.2604
2.2253	2.0079	1.4318	1.2606
2.2283	2.01	1.4323	1.2608
2.2313	2.0122	1.4329	1.261
2.2343	2.0143	1.4334	1.2612
2.2373	2.0165	1.434	1.2615
2.2403	2.0186	1.4345	1.2617
2.2433	2.0208	1.435	1.2619
2.2463	2.0229	1.4356	1.2621
2.2493	2.025	1.4361	1.2623
2.2523	2.0272	1.4367	1.2625
2.2553	2.0293	1.4372	1.2627
2.2583	2.0314	1.4377	1.2629
2.2613	2.0335	1.4383	1.2631
2.2643	2.0356	1.4388	1.2633
2.2673	2.0377	1.4393	1.2635
2.2703	2.0398	1.4399	1.2637
2.2733	2.0419	1.4404	1.2639
2.2763	2.044	1.4409	1.2641
2.2793	2.0461	1.4414	1.2643
2.2823	2.0482	1.442	1.2645
2.2853	2.0502	1.4425	1.2647
2.2883	2.0523	1.443	1.2649
2.2913	2.0544	1.4435	1.2651
2.2943	2.0564	1.444	1.2653
2.2973	2.0585	1.4446	1.2655
2.3003	2.0605	1.4451	1.2657
2.3033	2.0626	1.4456	1.2659
2.3063	2.0646	1.4461	1.2661
2.3093	2.0666	1.4466	1.2663
2.3123	2.0687	1.4471	1.2665
2.3153	2.0707	1.4476	1.2666
2.3183	2.0727	1.4481	1.2668
2.3213	2.0747	1.4486	1.267
2.3243	2.0768	1.4491	1.2672
2.3273	2.0788	1.4496	1.2674
2.3304	2.0808	1.4501	1.2676
2.3334	2.0828	1.4506	1.2678
2.3364	2.0848	1.4511	1.268
2.3394	2.0867	1.4516	1.2682
2.3424	2.0887	1.4521	1.2683
2.3454	2.0907	1.4526	1.2685
2.3484	2.0927	1.4531	1.2687
2.3514	2.0946	1.4536	1.2689
2.3544	2.0966	1.4541	1.2691
2.3574	2.0986	1.4546	1.2693
2.3604	2.1005	1.4551	1.2695
2.3634	2.1025	1.4556	1.2696
2.3664	2.1044	1.4561	1.2698
2.3694	2.1064	1.4566	1.27
2.3724	2.1083	1.4571	1.2702
2.3754	2.1102	1.4575	1.2704
2.3784	2.1122	1.458	1.2705
2.3814	2.1141	1.4585	1.2707
2.3844	2.116	1.459	1.2709
2.3874	2.1179	1.4595	1.2711
2.3904	2.1198	1.4599	1.2713
2.3934	2.1217	1.4604	1.2714
2.3964	2.1236	1.4609	1.2716
2.3994	2.1255	1.4614	1.2718
2.4024	2.1274	1.4618	1.272
2.4054	2.1293	1.4623	1.2721
2.4084	2.1312	1.4628	1.2723
2.4114	2.133	1.4633	1.2725
2.4144	2.1349	1.4637	1.2727
2.4174	2.1368	1.4642	1.2728
2.4204	2.1386	1.4647	1.273
2.4234	2.1405	1.4651	1.2732
2.4264	2.1424	1.4656	1.2733
2.4294	2.1442	1.4661	1.2735
2.4325	2.1461	1.4665	1.2737
2.4355	2.1479	1.467	1.2738
2.4385	2.1497	1.4674	1.274
2.4415	2.1516	1.4679	1.2742
2.4445	2.1534	1.4684	1.2744
2.4475	2.1552	1.4688	1.2745
2.4505	2.157	1.4693	1.2747
2.4535	2.1588	1.4697	1.2749
2.4565	2.1606	1.4702	1.275
2.4595	2.1624	1.4706	1.2752
2.4625	2.1642	1.4711	1.2753
2.4655	2.166	1.4715	1.2755
2.4685	2.1678	1.472	1.2757
2.4715	2.1696	1.4724	1.2758
2.4745	2.1714	1.4729	1.276
2.4775	2.1732	1.4733	1.2762
2.4805	2.1749	1.4738	1.2763
2.4835	2.1767	1.4742	1.2765
2.4865	2.1785	1.4747	1.2767
2.4895	2.1802	1.4751	1.2768
2.4925	2.182	1.4755	1.277
2.4955	2.1837	1.476	1.2771
2.4985	2.1855	1.4764	1.2773
2.5015	2.1872	1.4769	1.2775
2.5045	2.1889	1.4773	1.2776
2.5075	2.1907	1.4777	1.2778
2.5105	2.1924	1.4782	1.2779
2.5135	2.1941	1.4786	1.2781
2.5165	2.1958	1.479	1.2782
2.5195	2.1976	1.4795	1.2784
2.5225	2.1993	1.4799	1.2786
2.5255	2.201	1.4803	1.2787
2.5285	2.2027	1.4808	1.2789
2.5315	2.2044	1.4812	1.279
2.5346	2.2061	1.4816	1.2792
2.5376	2.2078	1.482	1.2793
2.5406	2.2094	1.4825	1.2795
2.5436	2.2111	1.4829	1.2796
2.5466	2.2128	1.4833	1.2798
2.5496	2.2145	1.4837	1.2799
2.5526	2.2161	1.4842	1.2801
2.5556	2.2178	1.4846	1.2802
2.5586	2.2195	1.485	1.2804
2.5616	2.2211	1.4854	1.2805
2.5646	2.2228	1.4858	1.2807
2.5676	2.2244	1.4862	1.2808
2.5706	2.226	1.4867	1.281
2.5736	2.2277	1.4871	1.2811
2.5766	2.2293	1.4875	1.2813
2.5796	2.2309	1.4879	1.2814
2.5826	2.2326	1.4883	1.2816
2.5856	2.2342	1.4887	1.2817
2.5886	2.2358	1.4891	1.2819
2.5916	2.2374	1.4895	1.282
2.5946	2.239	1.4899	1.2822
2.5976	2.2406	1.4904	1.2823
2.6006	2.2422	1.4908	1.2824
2.6036	2.2438	1.4912	1.2826
2.6066	2.2454	1.4916	1.2827
2.6096	2.247	1.492	1.2829
2.6126	2.2486	1.4924	1.283
2.6156	2.2502	1.4928	1.2832
2.6186	2.2517	1.4932	1.2833
2.6216	2.2533	1.4936	1.2834
2.6246	2.2549	1.494	1.2836
2.6276	2.2564	1.4944	1.2837
2.6306	2.258	1.4948	1.2839
2.6336	2.2596	1.4952	1.284
2.6366	2.2611	1.4956	1.2842
2.6397	2.2626	1.4959	1.2843
2.6427	2.2642	1.4963	1.2844
2.6457	2.2657	1.4967	1.2846
2.6487	2.2673	1.4971	1.2847
2.6517	2.2688	1.4975	1.2848
2.6547	2.2703	1.4979	1.285
2.6577	2.2718	1.4983	1.2851
2.6607	2.2734	1.4987	1.2853
2.6637	2.2749	1.4991	1.2854
2.6667	2.2764	1.4995	1.2855
2.6697	2.2779	1.4998	1.2857
2.6727	2.2794	1.5002	1.2858
2.6757	2.2809	1.5006	1.2859
2.6787	2.2824	1.501	1.2861
2.6817	2.2839	1.5014	1.2862
2.6847	2.2854	1.5018	1.2863
2.6877	2.2869	1.5021	1.2865
2.6907	2.2883	1.5025	1.2866
2.6937	2.2898	1.5029	1.2867
2.6967	2.2913	1.5033	1.2869
2.6997	2.2928	1.5036	1.287
2.7027	2.2942	1.504	1.2871
2.7057	2.2957	1.5044	1.2873
2.7087	2.2971	1.5048	1.2874
2.7117	2.2986	1.5051	1.2875
2.7147	2.3	1.5055	1.2877
2.7177	2.3015	1.5059	1.2878
2.7207	2.3029	1.5063	1.2879
2.7237	2.3044	1.5066	1.2881
2.7267	2.3058	1.507	1.2882
2.7297	2.3072	1.5074	1.2883
2.7327	2.3087	1.5077	1.2884
2.7357	2.3101	1.5081	1.2886
2.7387	2.3115	1.5085	1.2887
2.7418	2.3129	1.5088	1.2888
2.7448	2.3143	1.5092	1.2889
2.7478	2.3157	1.5096	1.2891
2.7508	2.3171	1.5099	1.2892
2.7538	2.3185	1.5103	1.2893
2.7568	2.3199	1.5107	1.2895
2.7598	2.3213	1.511	1.2896
2.7628	2.3227	1.5114	1.2897
2.7658	2.3241	1.5117	1.2898
2.7688	2.3255	1.5121	1.29
2.7718	2.3269	1.5125	1.2901
2.7748	2.3282	1.5128	1.2902
2.7778	2.3296	1.5132	1.2903
2.7808	2.331	1.5135	1.2904
2.7838	2.3323	1.5139	1.2906
2.7868	2.3337	1.5142	1.2907
2.7898	2.3351	1.5146	1.2908
2.7928	2.3364	1.5149	1.2909
2.7958	2.3378	1.5153	1.2911
2.7988	2.3391	1.5156	1.2912
2.8018	2.3405	1.516	1.2913
2.8048	2.3418	1.5163	1.2914
2.8078	2.3431	1.5167	1.2915
2.8108	2.3445	1.517	1.2917
2.8138	2.3458	1.5174	1.2918
2.8168	2.3471	1.5177	1.2919
2.8198	2.3485	1.5181	1.292
2.8228	2.3498	1.5184	1.2921
2.8258	2.3511	1.5188	1.2923
2.8288	2.3524	1.5191	1.2924
2.8318	2.3537	1.5194	1.2925
2.8348	2.355	1.5198	1.2926
2.8378	2.3563	1.5201	1.2927
2.8408	2.3576	1.5205	1.2928
2.8438	2.3589	1.5208	1.293
2.8469	2.3602	1.5212	1.2931
2.8499	2.3615	1.5215	1.2932
2.8529	2.3628	1.5218	1.2933
2.8559	2.3641	1.5222	1.2934
2.8589	2.3653	1.5225	1.2935
2.8619	2.3666	1.5228	1.2937
2.8649	2.3679	1.5232	1.2938
2.8679	2.3692	1.5235	1.2939
2.8709	2.3704	1.5238	1.294
2.8739	2.3717	1.5242	1.2941
2.8769	2.373	1.5245	1.2942
2.8799	2.3742	1.5248	1.2943
2.8829	2.3755	1.5252	1.2945
2.8859	2.3767	1.5255	1.2946
2.8889	2.378	1.5258	1.2947
2.8919	2.3792	1.5262	1.2948
2.8949	2.3804	1.5265	1.2949
2.8979	2.3817	1.5268	1.295
2.9009	2.3829	1.5271	1.2951
2.9039	2.3841	1.5275	1.2952
2.9069	2.3854	1.5278	1.2954
2.9099	2.3866	1.5281	1.2955
2.9129	2.3878	1.5284	1.2956
2.9159	2.389	1.5288	1.2957
2.9189	2.3903	1.5291	1.2958
2.9219	2.3915	1.5294	1.2959
2.9249	2.3927	1.5297	1.296
2.9279	2.3939	1.53	1.2961
2.9309	2.3951	1.5304	1.2962
2.9339	2.3963	1.5307	1.2963
2.9369	2.3975	1.531	1.2965
2.9399	2.3987	1.5313	1.2966
2.9429	2.3999	1.5316	1.2967
2.9459	2.401	1.532	1.2968
2.949	2.4022	1.5323	1.2969
2.952	2.4034	1.5326	1.297
2.955	2.4046	1.5329	1.2971
2.958	2.4058	1.5332	1.2972
2.961	2.4069	1.5335	1.2973
2.964	2.4081	1.5338	1.2974
2.967	2.4093	1.5342	1.2975
2.97	2.4104	1.5345	1.2976
2.973	2.4116	1.5348	1.2977
2.976	2.4128	1.5351	1.2978
2.979	2.4139	1.5354	1.2979
2.982	2.4151	1.5357	1.298
2.985	2.4162	1.536	1.2982
2.988	2.4174	1.5363	1.2983
2.991	2.4185	1.5366	1.2984
2.994	2.4196	1.5369	1.2985
2.997	2.4208	1.5372	1.2986
3.0	2.4219	1.5376	1.2987


==> data_prmi_cc.txt <==
alpha	rmi0	rmi1	rmi2
0.0001	0.3857	0.2231	0.0
0.0031	0.3859	0.2231	0.0007
0.0061	0.3862	0.2231	0.0014
0.0091	0.3864	0.2231	0.0021
0.0121	0.3866	0.2259	0.0027
0.0151	0.3869	0.2266	0.0034
0.0181	0.3871	0.2273	0.0041
0.0211	0.3874	0.228	0.0048
0.0241	0.3876	0.2287	0.0055
0.0271	0.3879	0.2294	0.0062
0.0301	0.3881	0.2301	0.0069
0.0331	0.3884	0.2308	0.0076
0.0361	0.3886	0.2315	0.0084
0.0391	0.3889	0.2322	0.0091
0.0421	0.3891	0.233	0.0098
0.0451	0.3894	0.2337	0.0105
0.0481	0.3896	0.2344	0.0113
0.0511	0.3899	0.2352	0.012
0.0542	0.3901	0.2359	0.0128
0.0572	0.3904	0.2367	0.0135
0.0602	0.3906	0.2374	0.0143
0.0632	0.3909	0.2382	0.015
0.0662	0.3911	0.239	0.0158
0.0692	0.3914	0.2397	0.0166
0.0722	0.3917	0.2405	0.0174
0.0752	0.3919	0.2413	0.0181
0.0782	0.3922	0.2421	0.0189
0.0812	0.3924	0.2429	0.0197
0.0842	0.3927	0.2437	0.0205
0.0872	0.3929	0.2445	0.0213
0.0902	0.3932	0.2453	0.0221
0.0932	0.3935	0.2461	0.0229
0.0962	0.3937	0.2469	0.0237
0.0992	0.394	0.2477	0.0246
0.1022	0.3942	0.2485	0.0254
0.1052	0.3945	0.2494	0.0262
0.1082	0.3948	0.2502	0.0271
0.1112	0.395	0.2511	0.0279
0.1142	0.3953	0.2519	0.0288
0.1172	0.3955	0.2528	0.0296
0.1202	0.3958	0.2536	0.0305
0.1232	0.3961	0.2545	0.0314
0.1262	0.3963	0.2554	0.0322
0.1292	0.3966	0.2563	0.0331
0.1322	0.3969	0.2571	0.034
0.1352	0.3971	0.258	0.0349
0.1382	0.3974	0.2589	0.0358
0.1412	0.3977	0.2598	0.0367
0.1442	0.3979	0.2607	0.0376
0.1472	0.3982	0.2617	0.0385
0.1502	0.3985	0.2626	0.0395
0.1532	0.3987	0.2635	0.0404
0.1563	0.399	0.2644	0.0413
0.1593	0.3993	0.2654	0.0423
0.1623	0.3996	0.2663	0.0432
0.1653	0.3998	0.2673	0.0442
0.1683	0.4001	0.2682	0.0451
0.1713	0.4004	0.2692	0.0461
0.1743	0.4006	0.2702	0.0471
0.1773	0.4009	0.2711	0.0481
0.1803	0.4012	0.2721	0.0491
0.1833	0.4015	0.2731	0.0501
0.1863	0.4017	0.2741	0.0511
0.1893	0.402	0.2751	0.0521
0.1923	0.4023	0.2761	0.0531
0.1953	0.4026	0.2771	0.0542
0.1983	0.4029	0.2781	0.0552
0.2013	0.4031	0.2791	0.0562
0.2043	0.4034	0.2801	0.0573
0.2073	0.4037	0.2812	0.0584
0.2103	0.404	0.2822	0.0594
0.2133	0.4043	0.2832	0.0605
0.2163	0.4045	0.2843	0.0616
0.2193	0.4048	0.2853	0.0627
0.2223	0.4051	0.2864	0.0638
0.2253	0.4054	0.2874	0.0649
0.2283	0.4057	0.2885	0.066
0.2313	0.406	0.2895	0.0672
0.2343	0.4062	0.2906	0.0683
0.2373	0.4065	0.2917	0.0694
0.2403	0.4068	0.2928	0.0706
0.2433	0.4071	0.2938	0.0718
0.2463	0.4074	0.2949	0.0729
0.2493	0.4077	0.296	0.0741
0.2523	0.408	0.2971	0.0753
0.2553	0.4083	0.2982	0.0765
0.2583	0.4085	0.2993	0.0777
0.2614	0.4088	0.3003	0.079
0.2644	0.4091	0.3014	0.0802
0.2674	0.4094	0.3025	0.0814
0.2704	0.4097	0.3036	0.0827
0.2734	0.41	0.3047	0.0839
0.2764	0.4103	0.3058	0.0852
0.2794	0.4106	0.3069	0.0865
0.2824	0.4109	0.3081	0.0878
0.2854	0.4112	0.3092	0.0891
0.2884	0.4115	0.3103	0.0904
0.2914	0.4118	0.3114	0.0918
0.2944	0.4121	0.3125	0.0931
0.2974	0.4124	0.3136	0.0944
0.3004	0.4127	0.3147	0.0958
0.3034	0.413	0.3158	0.0972
0.3064	0.4133	0.317	0.0986
0.3094	0.4136	0.3181	0.1
0.3124	0.4139	0.3192	0.1014
0.3154	0.4142	0.3203	0.1028
0.3184	0.4145	0.3214	0.1042
0.3214	0.4148	0.3225	0.1057
0.3244	0.4151	0.3236	0.1072
0.3274	0.4154	0.3248	0.1086
0.3304	0.4157	0.3259	0.1101
0.3334	0.416	0.327	0.1116
0.3364	0.4163	0.3281	0.1131
0.3394	0.4166	0.3292	0.1147
0.3424	0.4169	0.3303	0.1162
0.3454	0.4172	0.3314	0.1178
0.3484	0.4175	0.3326	0.1193
0.3514	0.4178	0.3337	0.1209
0.3544	0.4181	0.3348	0.1225
0.3574	0.4184	0.3359	0.1241
0.3604	0.4187	0.337	0.1258
0.3635	0.4191	0.3381	0.1274
0.3665	0.4194	0.3392	0.1291
0.3695	0.4197	0.3403	0.1307
0.3725	0.42	0.3414	0.1324
0.3755	0.4203	0.3425	0.1342
0.3785	0.4206	0.3436	0.1359
0.3815	0.4209	0.3447	0.1376
0.3845	0.4213	0.3458	0.1394
0.3875	0.4216	0.3469	0.1412
0.3905	0.4219	0.348	0.143
0.3935	0.4222	0.349	0.1448
0.3965	0.4225	0.3501	0.1466
0.3995	0.4228	0.3512	0.1484
0.4025	0.4232	0.3523	0.1503
0.4055	0.4235	0.3534	0.1522
0.4085	0.4238	0.3544	0.1541
0.4115	0.4241	0.3555	0.156
0.4145	0.4244	0.3566	0.158
0.4175	0.4248	0.3576	0.1599
0.4205	0.4251	0.3587	0.1619
0.4235	0.4254	0.3598	0.1639
0.4265	0.4257	0.3608	0.166
0.4295	0.4261	0.3619	0.168
0.4325	0.4264	0.3629	0.1701
0.4355	0.4267	0.364	0.1722
0.4385	0.427	0.365	0.1743
0.4415	0.4274	0.3661	0.1764
0.4445	0.4277	0.3671	0.1786
0.4475	0.428	0.3681	0.1808
0.4505	0.4283	0.3692	0.183
0.4535	0.4287	0.3702	0.1852
0.4565	0.429	0.3712	0.1875
0.4595	0.4293	0.3722	0.1897
0.4625	0.4297	0.3733	0.192
0.4655	0.43	0.3743	0.1944
0.4686	0.4303	0.3753	0.1967
0.4716	0.4307	0.3763	0.1991
0.4746	0.431	0.3773	0.2015
0.4776	0.4313	0.3783	0.204
0.4806	0.4317	0.3793	0.2064
0.4836	0.432	0.3803	0.2089
0.4866	0.4323	0.3813	0.2115
0.4896	0.4327	0.3823	0.214
0.4926	0.433	0.3832	0.2166
0.4956	0.4334	0.3842	0.2192
0.4986	0.4337	0.3852	0.2219
0.5016	0.434	0.3862	0.2231
0.5046	0.4344	0.3871	0.2273
0.5076	0.4347	0.3881	0.23
0.5106	0.4351	0.3891	0.2328
0.5136	0.4354	0.39	0.2356
0.5166	0.4358	0.391	0.2385
0.5196	0.4361	0.3919	0.2414
0.5226	0.4364	0.3929	0.2443
0.5256	0.4368	0.3938	0.2472
0.5286	0.4371	0.3948	0.2502
0.5316	0.4375	0.3957	0.2533
0.5346	0.4378	0.3966	0.2563
0.5376	0.4382	0.3976	0.2594
0.5406	0.4385	0.3985	0.2626
0.5436	0.4389	0.3994	0.2658
0.5466	0.4392	0.4003	0.269
0.5496	0.4396	0.4012	0.2722
0.5526	0.4399	0.4021	0.2755
0.5556	0.4403	0.403	0.2788
0.5586	0.4406	0.4039	0.2821
0.5616	0.441	0.4048	0.2854
0.5646	0.4413	0.4057	0.2887
0.5676	0.4417	0.4066	0.292
0.5707	0.4421	0.4075	0.2954
0.5737	0.4424	0.4084	0.2987
0.5767	0.4428	0.4093	0.302
0.5797	0.4431	0.4101	0.3053
0.5827	0.4435	0.411	0.3086
0.5857	0.4439	0.4119	0.3118
0.5887	0.4442	0.4127	0.315
0.5917	0.4446	0.4136	0.3182
0.5947	0.4449	0.4145	0.3214
0.5977	0.4453	0.4153	0.3246
0.6007	0.4457	0.4162	0.3277
0.6037	0.446	0.417	0.3307
0.6067	0.4464	0.4178	0.3338
0.6097	0.4468	0.4187	0.3368
0.6127	0.4471	0.4195	0.3397
0.6157	0.4475	0.4203	0.3426
0.6187	0.4479	0.4212	0.3455
0.6217	0.4482	0.422	0.3483
0.6247	0.4486	0.4228	0.3511
0.6277	0.449	0.4236	0.3539
0.6307	0.4493	0.4244	0.3566
0.6337	0.4497	0.4252	0.3592
0.6367	0.4501	0.426	0.3618
0.6397	0.4504	0.4268	0.3644
0.6427	0.4508	0.4276	0.3669
0.6457	0.4512	0.4284	0.3694
0.6487	0.4516	0.4292	0.3719
0.6517	0.4519	0.43	0.3743
0.6547	0.4523	0.4308	0.3767
0.6577	0.4527	0.4316	0.379
0.6607	0.4531	0.4323	0.3813
0.6637	0.4534	0.4331	0.3835
0.6667	0.4538	0.4339	0.3857
0.6697	0.4542	0.4346	0.3879
0.6728	0.4546	0.4354	0.39
0.6758	0.455	0.4362	0.3921
0.6788	0.4553	0.4369	0.3942
0.6818	0.4557	0.4377	0.3962
0.6848	0.4561	0.4384	0.3982
0.6878	0.4565	0.4392	0.4001
0.6908	0.4569	0.4399	0.402
0.6938	0.4573	0.4406	0.4039
0.6968	0.4576	0.4414	0.4058
0.6998	0.458	0.4421	0.4076
0.7028	0.4584	0.4428	0.4094
0.7058	0.4588	0.4435	0.4112
0.7088	0.4592	0.4443	0.4129
0.7118	0.4596	0.445	0.4146
0.7148	0.46	0.4457	0.4162
0.7178	0.4604	0.4464	0.4179
0.7208	0.4608	0.4471	0.4195
0.7238	0.4611	0.4478	0.4211
0.7268	0.4615	0.4485	0.4226
0.7298	0.4619	0.4492	0.4242
0.7328	0.4623	0.4499	0.4257
0.7358	0.4627	0.4506	0.4272
0.7388	0.4631	0.4513	0.4286
0.7418	0.4635	0.452	0.4301
0.7448	0.4639	0.4526	0.4315
0.7478	0.4643	0.4533	0.4329
0.7508	0.4647	0.454	0.4342
0.7538	0.4651	0.4547	0.4356
0.7568	0.4655	0.4553	0.4369
0.7598	0.4659	0.456	0.4382
0.7628	0.4663	0.4567	0.4395
0.7658	0.4667	0.4573	0.4408
0.7688	0.4671	0.458	0.442
0.7718	0.4675	0.4586	0.4432
0.7748	0.4679	0.4593	0.4444
0.7779	0.4683	0.4599	0.4456
0.7809	0.4687	0.4606	0.4468
0.7839	0.4691	0.4612	0.4479
0.7869	0.4696	0.4618	0.4491
0.7899	0.47	0.4625	0.4502
0.7929	0.4704	0.4631	0.4513
0.7959	0.4708	0.4637	0.4524
0.7989	0.4712	0.4644	0.4534
0.8019	0.4716	0.465	0.4545
0.8049	0.472	0.4656	0.4555
0.8079	0.4724	0.4662	0.4565
0.8109	0.4728	0.4668	0.4575
0.8139	0.4733	0.4675	0.4585
0.8169	0.4737	0.4681	0.4595
0.8199	0.4741	0.4687	0.4605
0.8229	0.4745	0.4693	0.4614
0.8259	0.4749	0.4699	0.4623
0.8289	0.4753	0.4705	0.4633
0.8319	0.4758	0.4711	0.4642
0.8349	0.4762	0.4717	0.4651
0.8379	0.4766	0.4722	0.466
0.8409	0.477	0.4728	0.4668
0.8439	0.4774	0.4734	0.4677
0.8469	0.4779	0.474	0.4685
0.8499	0.4783	0.4746	0.4694
0.8529	0.4787	0.4752	0.4702
0.8559	0.4791	0.4757	0.471
0.8589	0.4796	0.4763	0.4718
0.8619	0.48	0.4769	0.4726
0.8649	0.4804	0.4774	0.4734
0.8679	0.4808	0.478	0.4742
0.8709	0.4813	0.4786	0.4749
0.8739	0.4817	0.4791	0.4757
0.8769	0.4821	0.4797	0.4764
0.88	0.4826	0.4802	0.4772
0.883	0.483	0.4808	0.4779
0.886	0.4834	0.4813	0.4786
0.889	0.4839	0.4819	0.4793
0.892	0.4843	0.4824	0.48
0.895	0.4847	0.4829	0.4807
0.898	0.4852	0.4835	0.4814
0.901	0.4856	0.484	0.4821
0.904	0.486	0.4845	0.4827
0.907	0.4865	0.4851	0.4834
0.91	0.4869	0.4856	0.484
0.913	0.4873	0.4861	0.4847
0.916	0.4878	0.4867	0.4853
0.919	0.4882	0.4872	0.4859
0.922	0.4887	0.4877	0.4866
0.925	0.4891	0.4882	0.4872
0.928	0.4896	0.4887	0.4878
0.931	0.49	0.4892	0.4884
0.934	0.4904	0.4898	0.489
0.937	0.4909	0.4903	0.4895
0.94	0.4913	0.4908	0.4901
0.943	0.4918	0.4913	0.4907
0.946	0.4922	0.4918	0.4913
0.949	0.4927	0.4923	0.4918
0.952	0.4931	0.4928	0.4924
0.955	0.4936	0.4933	0.4929
0.958	0.494	0.4937	0.4934
0.961	0.4945	0.4942	0.494
0.964	0.4949	0.4947	0.4945
0.967	0.4954	0.4952	0.495
0.97	0.4958	0.4957	0.4955
0.973	0.4963	0.4962	0.4961
0.976	0.4967	0.4967	0.4966
0.979	0.4972	0.4971	0.4971
0.982	0.4977	0.4976	0.4976
0.9851	0.4981	0.4981	0.498
0.9881	0.4986	0.4985	0.4985
0.9911	0.499	0.499	0.499
0.9941	0.4995	0.4995	0.4995
0.9971	0.5	0.5	0.4999
1.0001	0.5004	0.5004	0.5004
1.0031	0.5009	0.5009	0.5009
1.0061	0.5013	0.5013	0.5013
1.0091	0.5018	0.5018	0.5018
1.0121	0.5023	0.5022	0.5022
1.0151	0.5027	0.5027	0.5027
1.0181	0.5032	0.5031	0.5031
1.0211	0.5037	0.5036	0.5035
1.0241	0.5041	0.504	0.504
1.0271	0.5046	0.5045	0.5044
1.0301	0.5051	0.5049	0.5048
1.0331	0.5055	0.5054	0.5052
1.0361	0.506	0.5058	0.5056
1.0391	0.5065	0.5062	0.506
1.0421	0.507	0.5067	0.5064
1.0451	0.5074	0.5071	0.5068
1.0481	0.5079	0.5075	0.5072
1.0511	0.5084	0.508	0.5076
1.0541	0.5088	0.5084	0.508
1.0571	0.5093	0.5088	0.5084
1.0601	0.5098	0.5093	0.5088
1.0631	0.5103	0.5097	0.5092
1.0661	0.5108	0.5101	0.5095
1.0691	0.5112	0.5105	0.5099
1.0721	0.5117	0.5109	0.5103
1.0751	0.5122	0.5114	0.5106
1.0781	0.5127	0.5118	0.511
1.0811	0.5132	0.5122	0.5113
1.0841	0.5136	0.5126	0.5117
1.0872	0.5141	0.513	0.512
1.0902	0.5146	0.5134	0.5124
1.0932	0.5151	0.5138	0.5127
1.0962	0.5156	0.5142	0.5131
1.0992	0.5161	0.5146	0.5134
1.1022	0.5166	0.515	0.5138
1.1052	0.517	0.5154	0.5141
1.1082	0.5175	0.5158	0.5144
1.1112	0.518	0.5162	0.5147
1.1142	0.5185	0.5166	0.5151
1.1172	0.519	0.517	0.5154
1.1202	0.5195	0.5174	0.5157
1.1232	0.52	0.5178	0.516
1.1262	0.5205	0.5182	0.5163
1.1292	0.521	0.5186	0.5166
1.1322	0.5215	0.5189	0.5169
1.1352	0.522	0.5193	0.5172
1.1382	0.5225	0.5197	0.5175
1.1412	0.523	0.5201	0.5178
1.1442	0.5235	0.5205	0.5181
1.1472	0.524	0.5208	0.5184
1.1502	0.5245	0.5212	0.5187
1.1532	0.525	0.5216	0.519
1.1562	0.5255	0.522	0.5193
1.1592	0.526	0.5223	0.5196
1.1622	0.5265	0.5227	0.5199
1.1652	0.527	0.5231	0.5202
1.1682	0.5275	0.5234	0.5204
1.1712	0.528	0.5238	0.5207
1.1742	0.5285	0.5242	0.521
1.1772	0.529	0.5245	0.5213
1.1802	0.5295	0.5249	0.5215
1.1832	0.53	0.5252	0.5218
1.1862	0.5305	0.5256	0.5221
1.1892	0.531	0.5259	0.5223
1.1923	0.5315	0.5263	0.5226
1.1953	0.532	0.5267	0.5228
1.1983	0.5326	0.527	0.5231
1.2013	0.5331	0.5274	0.5233
1.2043	0.5336	0.5277	0.5236
1.2073	0.5341	0.5281	0.5238
1.2103	0.5346	0.5284	0.5241
1.2133	0.5351	0.5287	0.5243
1.2163	0.5356	0.5291	0.5246
1.2193	0.5362	0.5294	0.5248
1.2223	0.5367	0.5298	0.5251
1.2253	0.5372	0.5301	0.5253
1.2283	0.5377	0.5305	0.5255
1.2313	0.5382	0.5308	0.5258
1.2343	0.5388	0.5311	0.526
1.2373	0.5393	0.5315	0.5262
1.2403	0.5398	0.5318	0.5265
1.2433	0.5403	0.5321	0.5267
1.2463	0.5409	0.5325	0.5269
1.2493	0.5414	0.5328	0.5272
1.2523	0.5419	0.5331	0.5274
1.2553	0.5424	0.5334	0.5276
1.2583	0.543	0.5338	0.5278
1.2613	0.5435	0.5341	0.528
1.2643	0.544	0.5344	0.5283
1.2673	0.5445	0.5347	0.5285
1.2703	0.5451	0.5351	0.5287
1.2733	0.5456	0.5354	0.5289
1.2763	0.5461	0.5357	0.5291
1.2793	0.5467	0.536	0.5293
1.2823	0.5472	0.5363	0.5295
1.2853	0.5477	0.5366	0.5297
1.2883	0.5483	0.5369	0.5299
1.2913	0.5488	0.5373	0.5302
1.2944	0.5493	0.5376	0.5304
1.2974	0.5499	0.5379	0.5306
1.3004	0.5504	0.5382	0.5308
1.3034	0.551	0.5385	0.531
1.3064	0.5515	0.5388	0.5311
1.3094	0.552	0.5391	0.5313
1.3124	0.5526	0.5394	0.5315
1.3154	0.5531	0.5397	0.5317
1.3184	0.5537	0.54	0.5319
1.3214	0.5542	0.5403	0.5321
1.3244	0.5547	0.5406	0.5323
1.3274	0.5553	0.5409	0.5325
1.3304	0.5558	0.5412	0.5327
1.3334	0.5564	0.5415	0.5329
1.3364	0.5569	0.5418	0.533
1.3394	0.5575	0.5421	0.5332
1.3424	0.558	0.5424	0.5334
1.3454	0.5586	0.5427	0.5336
1.3484	0.5591	0.543	0.5338
1.3514	0.5597	0.5433	0.5339
1.3544	0.5602	0.5436	0.5341
1.3574	0.5608	0.5438	0.5343
1.3604	0.5613	0.5441	0.5345
1.3634	0.5619	0.5444	0.5346
1.3664	0.5624	0.5447	0.5348
1.3694	0.563	0.545	0.535
1.3724	0.5635	0.5453	0.5352
1.3754	0.5641	0.5455	0.5353
1.3784	0.5647	0.5458	0.5355
1.3814	0.5652	0.5461	0.5357
1.3844	0.5658	0.5464	0.5358
1.3874	0.5663	0.5467	0.536
1.3904	0.5669	0.5469	0.5362
1.3934	0.5675	0.5472	0.5363
1.3964	0.568	0.5475	0.5365
1.3995	0.5686	0.5478	0.5366
1.4025	0.5691	0.548	0.5368
1.4055	0.5697	0.5483	0.537
1.4085	0.5703	0.5486	0.5371
1.4115	0.5708	0.5488	0.5373
1.4145	0.5714	0.5491	0.5374
1.4175	0.572	0.5494	0.5376
1.4205	0.5725	0.5496	0.5377
1.4235	0.5731	0.5499	0.5379
1.4265	0.5737	0.5502	0.538
1.4295	0.5742	0.5504	0.5382
1.4325	0.5748	0.5507	0.5383
1.4355	0.5754	0.551	0.5385
1.4385	0.5759	0.5512	0.5386
1.4415	0.5765	0.5515	0.5388
1.4445	0.5771	0.5517	0.5389
1.4475	0.5777	0.552	0.5391
1.4505	0.5782	0.5523	0.5392
1.4535	0.5788	0.5525	0.5394
1.4565	0.5794	0.5528	0.5395
1.4595	0.58	0.553	0.5397
1.4625	0.5805	0.5533	0.5398
1.4655	0.5811	0.5535	0.5399
1.4685	0.5817	0.5538	0.5401
1.4715	0.5823	0.554	0.5402
1.4745	0.5828	0.5543	0.5404
1.4775	0.5834	0.5545	0.5405
1.4805	0.584	0.5548	0.5406
1.4835	0.5846	0.555	0.5408
1.4865	0.5852	0.5553	0.5409
1.4895	0.5858	0.5555	0.541
1.4925	0.5863	0.5558	0.5412
1.4955	0.5869	0.556	0.5413
1.4985	0.5875	0.5563	0.5414
1.5016	0.5881	0.5565	0.5416
1.5046	0.5887	0.5567	0.5417
1.5076	0.5893	0.557	0.5418
1.5106	0.5898	0.5572	0.542
1.5136	0.5904	0.5575	0.5421
1.5166	0.591	0.5577	0.5422
1.5196	0.5916	0.5579	0.5423
1.5226	0.5922	0.5582	0.5425
1.5256	0.5928	0.5584	0.5426
1.5286	0.5934	0.5586	0.5427
1.5316	0.594	0.5589	0.5428
1.5346	0.5946	0.5591	0.543
1.5376	0.5952	0.5593	0.5431
1.5406	0.5958	0.5596	0.5432
1.5436	0.5964	0.5598	0.5433
1.5466	0.5969	0.56	0.5435
1.5496	0.5975	0.5603	0.5436
1.5526	0.5981	0.5605	0.5437
1.5556	0.5987	0.5607	0.5438
1.5586	0.5993	0.561	0.5439
1.5616	0.5999	0.5612	0.5441
1.5646	0.6005	0.5614	0.5442
1.5676	0.6011	0.5616	0.5443
1.5706	0.6017	0.5619	0.5444
1.5736	0.6023	0.5621	0.5445
1.5766	0.6029	0.5623	0.5446
1.5796	0.6035	0.5625	0.5447
1.5826	0.6041	0.5628	0.5449
1.5856	0.6047	0.563	0.545
1.5886	0.6053	0.5632	0.5451
1.5916	0.606	0.5634	0.5452
1.5946	0.6066	0.5636	0.5453
1.5976	0.6072	0.5638	0.5454
1.6006	0.6078	0.5641	0.5455
1.6037	0.6084	0.5643	0.5456
1.6067	0.609	0.5645	0.5457
1.6097	0.6096	0.5647	0.5459
1.6127	0.6102	0.5649	0.546
1.6157	0.6108	0.5651	0.5461
1.6187	0.6114	0.5654	0.5462
1.6217	0.612	0.5656	0.5463
1.6247	0.6126	0.5658	0.5464
1.6277	0.6133	0.566	0.5465
1.6307	0.6139	0.5662	0.5466
1.6337	0.6145	0.5664	0.5467
1.6367	0.6151	0.5666	0.5468
1.6397	0.6157	0.5668	0.5469
1.6427	0.6163	0.567	0.547
1.6457	0.6169	0.5672	0.5471
1.6487	0.6176	0.5675	0.5472
1.6517	0.6182	0.5677	0.5473
1.6547	0.6188	0.5679	0.5474
1.6577	0.6194	0.5681	0.5475
1.6607	0.62	0.5683	0.5476
1.6637	0.6207	0.5685	0.5477
1.6667	0.6213	0.5687	0.5478
1.6697	0.6219	0.5689	0.5479
1.6727	0.6225	0.5691	0.548
1.6757	0.6231	0.5693	0.5481
1.6787	0.6238	0.5695	0.5482
1.6817	0.6244	0.5697	0.5483
1.6847	0.625	0.5699	0.5484
1.6877	0.6256	0.5701	0.5485
1.6907	0.6263	0.5703	0.5486
1.6937	0.6269	0.5705	0.5487
1.6967	0.6275	0.5707	0.5488
1.6997	0.6281	0.5709	0.5489
1.7027	0.6288	0.5711	0.549
1.7057	0.6294	0.5713	0.549
1.7088	0.63	0.5715	0.5491
1.7118	0.6306	0.5716	0.5492
1.7148	0.6313	0.5718	0.5493
1.7178	0.6319	0.572	0.5494
1.7208	0.6325	0.5722	0.5495
1.7238	0.6332	0.5724	0.5496
1.7268	0.6338	0.5726	0.5497
1.7298	0.6344	0.5728	0.5498
1.7328	0.635	0.573	0.5499
1.7358	0.6357	0.5732	0.5499
1.7388	0.6363	0.5734	0.55
1.7418	0.6369	0.5735	0.5501
1.7448	0.6376	0.5737	0.5502
1.7478	0.6382	0.5739	0.5503
1.7508	0.6389	0.5741	0.5504
1.7538	0.6395	0.5743	0.5505
1.7568	0.6401	0.5745	0.5505
1.7598	0.6408	0.5747	0.5506
1.7628	0.6414	0.5748	0.5507
1.7658	0.642	0.575	0.5508
1.7688	0.6427	0.5752	0.5509
1.7718	0.6433	0.5754	0.551
1.7748	0.644	0.5756	0.5511
1.7778	0.6446	0.5758	0.5511
1.7808	0.6452	0.5759	0.5512
1.7838	0.6459	0.5761	0.5513
1.7868	0.6465	0.5763	0.5514
1.7898	0.6472	0.5765	0.5515
1.7928	0.6478	0.5767	0.5515
1.7958	0.6484	0.5768	0.5516
1.7988	0.6491	0.577	0.5517
1.8018	0.6497	0.5772	0.5518
1.8048	0.6504	0.5774	0.5519
1.8078	0.651	0.5775	0.5519
1.8109	0.6517	0.5777	0.552
1.8139	0.6523	0.5779	0.5521
1.8169	0.653	0.5781	0.5522
1.8199	0.6536	0.5782	0.5523
1.8229	0.6542	0.5784	0.5523
1.8259	0.6549	0.5786	0.5524
1.8289	0.6555	0.5787	0.5525
1.8319	0.6562	0.5789	0.5526
1.8349	0.6568	0.5791	0.5526
1.8379	0.6575	0.5793	0.5527
1.8409	0.6581	0.5794	0.5528
1.8439	0.6588	0.5796	0.5529
1.8469	0.6594	0.5798	0.5529
1.8499	0.6601	0.5799	0.553
1.8529	0.6607	0.5801	0.5531
1.8559	0.6614	0.5803	0.5532
1.8589	0.662	0.5804	0.5532
1.8619	0.6627	0.5806	0.5533
1.8649	0.6634	0.5808	0.5534
1.8679	0.664	0.5809	0.5535
1.8709	0.6647	0.5811	0.5535
1.8739	0.6653	0.5813	0.5536
1.8769	0.666	0.5814	0.5537
1.8799	0.6666	0.5816	0.5537
1.8829	0.6673	0.5818	0.5538
1.8859	0.6679	0.5819	0.5539
1.8889	0.6686	0.5821	0.554
1.8919	0.6693	0.5823	0.554
1.8949	0.6699	0.5824	0.5541
1.8979	0.6706	0.5826	0.5542
1.9009	0.6712	0.5827	0.5542
1.9039	0.6719	0.5829	0.5543
1.9069	0.6725	0.5831	0.5544
1.9099	0.6732	0.5832	0.5544
1.9129	0.6739	0.5834	0.5545
1.916	0.6745	0.5835	0.5546
1.919	0.6752	0.5837	0.5546
1.922	0.6758	0.5838	0.5547
1.925	0.6765	0.584	0.5548
1.928	0.6772	0.5842	0.5548
1.931	0.6778	0.5843	0.5549
1.934	0.6785	0.5845	0.555
1.937	0.6792	0.5846	0.555
1.94	0.6798	0.5848	0.5551
1.943	0.6805	0.5849	0.5552
1.946	0.6811	0.5851	0.5552
1.949	0.6818	0.5852	0.5553
1.952	0.6825	0.5854	0.5554
1.955	0.6831	0.5855	0.5554
1.958	0.6838	0.5857	0.5555
1.961	0.6845	0.5859	0.5556
1.964	0.6851	0.586	0.5556
1.967	0.6858	0.5862	0.5557
1.97	0.6865	0.5863	0.5558
1.973	0.6871	0.5865	0.5558
1.976	0.6878	0.5866	0.5559
1.979	0.6885	0.5868	0.5559
1.982	0.6891	0.5869	0.556
1.985	0.6898	0.5871	0.5561
1.988	0.6905	0.5872	0.5561
1.991	0.6911	0.5873	0.5562
1.994	0.6918	0.5875	0.5563
1.997	0.6925	0.5876	0.5563
2.0	0.6932	0.5878	0.5564
2.003	0.6938	0.5879	0.5564
2.006	0.6945	0.5881	0.5565
2.009	0.6952	0.5882	0.5566
2.012	0.6958	0.5884	0.5566
2.015	0.6965	0.5885	0.5567
2.0181	0.6972	0.5887	0.5567
2.0211	0.6979	0.5888	0.5568
2.0241	0.6985	0.5889	0.5569
2.0271	0.6992	0.5891	0.5569
2.0301	0.6999	0.5892	0.557
2.0331	0.7005	0.5894	0.557
2.0361	0.7012	0.5895	0.5571
2.0391	0.7019	0.5897	0.5571
2.0421	0.7026	0.5898	0.5572
2.0451	0.7032	0.5899	0.5573
2.0481	0.7039	0.5901	0.5573
2.0511	0.7046	0.5902	0.5574
2.0541	0.7053	0.5904	0.5574
2.0571	0.7059	0.5905	0.5575
2.0601	0.7066	0.5906	0.5575
2.0631	0.7073	0.5908	0.5576
2.0661	0.708	0.5909	0.5577
2.0691	0.7086	0.5911	0.5577
2.0721	0.7093	0.5912	0.5578
2.0751	0.71	0.5913	0.5578
2.0781	0.7107	0.5915	0.5579
2.0811	0.7113	0.5916	0.5579
2.0841	0.712	0.5917	0.558
2.0871	0.7127	0.5919	0.558
2.0901	0.7134	0.592	0.5581
2.0931	0.7141	0.5921	0.5581
2.0961	0.7147	0.5923	0.5582
2.0991	0.7154	0.5924	0.5583
2.1021	0.7161	0.5925	0.5583
2.1051	0.7168	0.5927	0.5584
2.1081	0.7175	0.5928	0.5584
2.1111	0.7181	0.5929	0.5585
2.1141	0.7188	0.5931	0.5585
2.1171	0.7195	0.5932	0.5586
2.1201	0.7202	0.5933	0.5586
2.1232	0.7209	0.5935	0.5587
2.1262	0.7215	0.5936	0.5587
2.1292	0.7222	0.5937	0.5588
2.1322	0.7229	0.5939	0.5588
2.1352	0.7236	0.594	0.5589
2.1382	0.7243	0.5941	0.5589
2.1412	0.7249	0.5943	0.559
2.1442	0.7256	0.5944	0.559
2.1472	0.7263	0.5945	0.5591
2.1502	0.727	0.5946	0.5591
2.1532	0.7277	0.5948	0.5592
2.1562	0.7283	0.5949	0.5592
2.1592	0.729	0.595	0.5593
2.1622	0.7297	0.5951	0.5593
2.1652	0.7304	0.5953	0.5594
2.1682	0.7311	0.5954	0.5594
2.1712	0.7318	0.5955	0.5595
2.1742	0.7324	0.5957	0.5595
2.1772	0.7331	0.5958	0.5596
2.1802	0.7338	0.5959	0.5596
2.1832	0.7345	0.596	0.5597
2.1862	0.7352	0.5962	0.5597
2.1892	0.7359	0.5963	0.5598
2.1922	0.7365	0.5964	0.5598
2.1952	0.7372	0.5965	0.5599
2.1982	0.7379	0.5966	0.5599
2.2012	0.7386	0.5968	0.56
2.2042	0.7393	0.5969	0.56
2.2072	0.74	0.597	0.5601
2.2102	0.7407	0.5971	0.5601
2.2132	0.7413	0.5973	0.5602
2.2162	0.742	0.5974	0.5602
2.2192	0.7427	0.5975	0.5603
2.2222	0.7434	0.5976	0.5603
2.2253	0.7441	0.5977	0.5603
2.2283	0.7448	0.5979	0.5604
2.2313	0.7454	0.598	0.5604
2.2343	0.7461	0.5981	0.5605
2.2373	0.7468	0.5982	0.5605
2.2403	0.7475	0.5983	0.5606
2.2433	0.7482	0.5985	0.5606
2.2463	0.7489	0.5986	0.5607
2.2493	0.7496	0.5987	0.5607
2.2523	0.7502	0.5988	0.5608
2.2553	0.7509	0.5989	0.5608
2.2583	0.7516	0.5991	0.5608
2.2613	0.7523	0.5992	0.5609
2.2643	0.753	0.5993	0.5609
2.2673	0.7537	0.5994	0.561
2.2703	0.7544	0.5995	0.561
2.2733	0.7551	0.5996	0.5611
2.2763	0.7557	0.5998	0.5611
2.2793	0.7564	0.5999	0.5612
2.2823	0.7571	0.6	0.5612
2.2853	0.7578	0.6001	0.5612
2.2883	0.7585	0.6002	0.5613
2.2913	0.7592	0.6003	0.5613
2.2943	0.7599	0.6004	0.5614
2.2973	0.7605	0.6006	0.5614
2.3003	0.7612	0.6007	0.5615
2.3033	0.7619	0.6008	0.5615
2.3063	0.7626	0.6009	0.5615
2.3093	0.7633	0.601	0.5616
2.3123	0.764	0.6011	0.5616
2.3153	0.7647	0.6012	0.5617
2.3183	0.7653	0.6013	0.5617
2.3213	0.766	0.6015	0.5618
2.3243	0.7667	0.6016	0.5618
2.3273	0.7674	0.6017	0.5618
2.3304	0.7681	0.6018	0.5619
2.3334	0.7688	0.6019	0.5619
2.3364	0.7695	0.602	0.562
2.3394	0.7702	0.6021	0.562
2.3424	0.7708	0.6022	0.562
2.3454	0.7715	0.6023	0.5621
2.3484	0.7722	0.6024	0.5621
2.3514	0.7729	0.6026	0.5622
2.3544	0.7736	0.6027	0.5622
2.3574	0.7743	0.6028	0.5622
2.3604	0.775	0.6029	0.5623
2.3634	0.7756	0.603	0.5623
2.3664	0.7763	0.6031	0.5624
2.3694	0.777	0.6032	0.5624
2.3724	0.7777	0.6033	0.5624
2.3754	0.7784	0.6034	0.5625
2.3784	0.7791	0.6035	0.5625
2.3814	0.7798	0.6036	0.5626
2.3844	0.7805	0.6037	0.5626
2.3874	0.7811	0.6038	0.5626
2.3904	0.7818	0.6039	0.5627
2.3934	0.7825	0.6041	0.5627
2.3964	0.7832	0.6042	0.5628
2.3994	0.7839	0.6043	0.5628
2.4024	0.7846	0.6044	0.5628
2.4054	0.7853	0.6045	0.5629
2.4084	0.7859	0.6046	0.5629
2.4114	0.7866	0.6047	0.5629
2.4144	0.7873	0.6048	0.563
2.4174	0.788	0.6049	0.563
2.4204	0.7887	0.605	0.5631
2.4234	0.7894	0.6051	0.5631
2.4264	0.79	0.6052	0.5631
2.4294	0.7907	0.6053	0.5632
2.4325	0.7914	0.6054	0.5632
2.4355	0.7921	0.6055	0.5632
2.4385	0.7928	0.6056	0.5633
2.4415	0.7935	0.6057	0.5633
2.4445	0.7942	0.6058	0.5634
2.4475	0.7948	0.6059	0.5634
2.4505	0.7955	0.606	0.5634
2.4535	0.7962	0.6061	0.5635
2.4565	0.7969	0.6062	0.5635
2.4595	0.7976	0.6063	0.5635
2.4625	0.7983	0.6064	0.5636
2.4655	0.7989	0.6065	0.5636
2.4685	0.7996	0.6066	0.5637
2.4715	0.8003	0.6067	0.5637
2.4745	0.801	0.6068	0.5637
2.4775	0.8017	0.6069	0.5638
2.4805	0.8024	0.607	0.5638
2.4835	0.803	0.6071	0.5638
2.4865	0.8037	0.6072	0.5639
2.4895	0.8044	0.6073	0.5639
2.4925	0.8051	0.6074	0.5639
2.4955	0.8058	0.6075	0.564
2.4985	0.8065	0.6076	0.564
2.5015	0.8071	0.6077	0.564
2.5045	0.8078	0.6078	0.5641
2.5075	0.8085	0.6079	0.5641
2.5105	0.8092	0.608	0.5641
2.5135	0.8099	0.6081	0.5642
2.5165	0.8105	0.6082	0.5642
2.5195	0.8112	0.6083	0.5642
2.5225	0.8119	0.6084	0.5643
2.5255	0.8126	0.6085	0.5643
2.5285	0.8133	0.6086	0.5643
2.5315	0.8139	0.6086	0.5644
2.5346	0.8146	0.6087	0.5644
2.5376	0.8153	0.6088	0.5644
2.5406	0.816	0.6089	0.5645
2.5436	0.8167	0.609	0.5645
2.5466	0.8173	0.6091	0.5645
2.5496	0.818	0.6092	0.5646
2.5526	0.8187	0.6093	0.5646
2.5556	0.8194	0.6094	0.5646
2.5586	0.8201	0.6095	0.5647
2.5616	0.8207	0.6096	0.5647
2.5646	0.8214	0.6097	0.5647
2.5676	0.8221	0.6098	0.5648
2.5706	0.8228	0.6099	0.5648
2.5736	0.8234	0.61	0.5648
2.5766	0.8241	0.61	0.5649
2.5796	0.8248	0.6101	0.5649
2.5826	0.8255	0.6102	0.5649
2.5856	0.8261	0.6103	0.565
2.5886	0.8268	0.6104	0.565
2.5916	0.8275	0.6105	0.565
2.5946	0.8282	0.6106	0.5651
2.5976	0.8289	0.6107	0.5651
2.6006	0.8295	0.6108	0.5651
2.6036	0.8302	0.6109	0.5652
2.6066	0.8309	0.611	0.5652
2.6096	0.8315	0.611	0.5652
2.6126	0.8322	0.6111	0.5653
2.6156	0.8329	0.6112	0.5653
2.6186	0.8336	0.6113	0.5653
2.6216	0.8342	0.6114	0.5654
2.6246	0.8349	0.6115	0.5654
2.6276	0.8356	0.6116	0.5654
2.6306	0.8363	0.6117	0.5654
2.6336	0.8369	0.6118	0.5655
2.6366	0.8376	0.6118	0.5655
2.6397	0.8383	0.6119	0.5655
2.6427	0.8389	0.612	0.5656
2.6457	0.8396	0.6121	0.5656
2.6487	0.8403	0.6122	0.5656
2.6517	0.841	0.6123	0.5657
2.6547	0.8416	0.6124	0.5657
2.6577	0.8423	0.6125	0.5657
2.6607	0.843	0.6125	0.5657
2.6637	0.8436	0.6126	0.5658
2.6667	0.8443	0.6127	0.5658
2.6697	0.845	0.6128	0.5658
2.6727	0.8456	0.6129	0.5659
2.6757	0.8463	0.613	0.5659
2.6787	0.847	0.6131	0.5659
2.6817	0.8477	0.6131	0.566
2.6847	0.8483	0.6132	0.566
2.6877	0.849	0.6133	0.566
2.6907	0.8497	0.6134	0.566
2.6937	0.8503	0.6135	0.5661
2.6967	0.851	0.6136	0.5661
2.6997	0.8516	0.6137	0.5661
2.7027	0.8523	0.6137	0.5662
2.7057	0.853	0.6138	0.5662
2.7087	0.8536	0.6139	0.5662
2.7117	0.8543	0.614	0.5662
2.7147	0.855	0.6141	0.5663
2.7177	0.8556	0.6142	0.5663
2.7207	0.8563	0.6142	0.5663
2.7237	0.857	0.6143	0.5664
2.7267	0.8576	0.6144	0.5664
2.7297	0.8583	0.6145	0.5664
2.7327	0.859	0.6146	0.5664
2.7357	0.8596	0.6146	0.5665
2.7387	0.8603	0.6147	0.5665
2.7418	0.8609	0.6148	0.5665
2.7448	0.8616	0.6149	0.5666
2.7478	0.8623	0.615	0.5666
2.7508	0.8629	0.6151	0.5666
2.7538	0.8636	0.6151	0.5666
2.7568	0.8642	0.6152	0.5667
2.7598	0.8649	0.6153	0.5667
2.7628	0.8656	0.6154	0.5667
2.7658	0.8662	0.6155	0.5667
2.7688	0.8669	0.6155	0.5668
2.7718	0.8675	0.6156	0.5668
2.7748	0.8682	0.6157	0.5668
2.7778	0.8688	0.6158	0.5669
2.7808	0.8695	0.6159	0.5669
2.7838	0.8702	0.6159	0.5669
2.7868	0.8708	0.616	0.5669
2.7898	0.8715	0.6161	0.567
2.7928	0.8721	0.6162	0.567
2.7958	0.8728	0.6163	0.567
2.7988	0.8734	0.6163	0.567
2.8018	0.8741	0.6164	0.5671
2.8048	0.8747	0.6165	0.5671
2.8078	0.8754	0.6166	0.5671
2.8108	0.876	0.6166	0.5671
2.8138	0.8767	0.6167	0.5672
2.8168	0.8773	0.6168	0.5672
2.8198	0.878	0.6169	0.5672
2.8228	0.8786	0.617	0.5673
2.8258	0.8793	0.617	0.5673
2.8288	0.8799	0.6171	0.5673
2.8318	0.8806	0.6172	0.5673
2.8348	0.8812	0.6173	0.5674
2.8378	0.8819	0.6173	0.5674
2.8408	0.8825	0.6174	0.5674
2.8438	0.8832	0.6175	0.5674
2.8469	0.8838	0.6176	0.5675
2.8499	0.8845	0.6176	0.5675
2.8529	0.8851	0.6177	0.5675
2.8559	0.8858	0.6178	0.5675
2.8589	0.8864	0.6179	0.5676
2.8619	0.8871	0.6179	0.5676
2.8649	0.8877	0.618	0.5676
2.8679	0.8884	0.6181	0.5676
2.8709	0.889	0.6182	0.5677
2.8739	0.8897	0.6182	0.5677
2.8769	0.8903	0.6183	0.5677
2.8799	0.8909	0.6184	0.5677
2.8829	0.8916	0.6185	0.5678
2.8859	0.8922	0.6185	0.5678
2.8889	0.8929	0.6186	0.5678
2.8919	0.8935	0.6187	0.5678
2.8949	0.8941	0.6188	0.5679
2.8979	0.8948	0.6188	0.5679
2.9009	0.8954	0.6189	0.5679
2.9039	0.8961	0.619	0.5679
2.9069	0.8967	0.6191	0.568
2.9099	0.8973	0.6191	0.568
2.9129	0.898	0.6192	0.568
2.9159	0.8986	0.6193	0.568
2.9189	0.8993	0.6194	0.568
2.9219	0.8999	0.6194	0.5681
2.9249	0.9005	0.6195	0.5681
2.9279	0.9012	0.6196	0.5681
2.9309	0.9018	0.6196	0.5681
2.9339	0.9024	0.6197	0.5682
2.9369	0.9031	0.6198	0.5682
2.9399	0.9037	0.6199	0.5682
2.9429	0.9043	0.6199	0.5682
2.9459	0.905	0.62	0.5683
2.949	0.9056	0.6201	0.5683
2.952	0.9062	0.6201	0.5683
2.955	0.9069	0.6202	0.5683
2.958	0.9075	0.6203	0.5684
2.961	0.9081	0.6204	0.5684
2.964	0.9088	0.6204	0.5684
2.967	0.9094	0.6205	0.5684
2.97	0.91	0.6206	0.5684
2.973	0.9107	0.6206	0.5685
2.976	0.9113	0.6207	0.5685
2.979	0.9119	0.6208	0.5685
2.982	0.9125	0.6208	0.5685
2.985	0.9132	0.6209	0.5686
2.988	0.9138	0.621	0.5686
2.991	0.9144	0.6211	0.5686
2.994	0.915	0.6211	0.5686
2.997	0.9157	0.6212	0.5687
3.0	0.9163	0.6213	0.5687


==> data_prmih.txt <==
alpha	h1	h2	h3	h4	h5	h6
0.0	0.2231	0.4463	0.6539	1.0008	1.3863	1.8325814637483102
3.0	0.2231	0.4463	0.6539	1.0008	1.3863	1.8325814637483102


==> data_prmih_cc.txt <==
alpha	h1	h2	h3	h4	h5
0.0	0.2231	0.3857	0.5004	0.5878	0.6931
3.0	0.2231	0.3857	0.5004	0.5878	0.6931


==> data_srmi.txt <==
alpha	rmi0	rmi1	rmi2
0.0001	0.4463	0.2232	0.0
0.0031	0.4463	0.2238	0.0007
0.0061	0.4463	0.2245	0.0014
0.0091	0.4463	0.2252	0.0021
0.0121	0.4463	0.2259	0.0027
0.0151	0.4463	0.2266	0.0034
0.0181	0.4463	0.2273	0.0041
0.0211	0.4511	0.228	0.0048
0.0241	0.4518	0.2287	0.0055
0.0271	0.4525	0.2294	0.0062
0.0301	0.4532	0.2301	0.0069
0.0331	0.4539	0.2308	0.0076
0.0361	0.4547	0.2315	0.0084
0.0391	0.4554	0.2322	0.0091
0.0421	0.4561	0.233	0.0098
0.0451	0.4568	0.2337	0.0105
0.0481	0.4576	0.2344	0.0113
0.0511	0.4583	0.2352	0.012
0.0542	0.4591	0.2359	0.0128
0.0572	0.4598	0.2367	0.0135
0.0602	0.4606	0.2374	0.0143
0.0632	0.4613	0.2382	0.015
0.0662	0.4621	0.239	0.0158
0.0692	0.4629	0.2397	0.0166
0.0722	0.4636	0.2405	0.0174
0.0752	0.4644	0.2413	0.0181
0.0782	0.4652	0.2421	0.0189
0.0812	0.466	0.2429	0.0197
0.0842	0.4668	0.2437	0.0205
0.0872	0.4676	0.2445	0.0213
0.0902	0.4684	0.2453	0.0221
0.0932	0.4692	0.2461	0.0229
0.0962	0.47	0.2469	0.0237
0.0992	0.4709	0.2477	0.0246
0.1022	0.4717	0.2485	0.0254
0.1052	0.4725	0.2494	0.0262
0.1082	0.4734	0.2502	0.0271
0.1112	0.4742	0.2511	0.0279
0.1142	0.4751	0.2519	0.0288
0.1172	0.4759	0.2528	0.0296
0.1202	0.4768	0.2536	0.0305
0.1232	0.4776	0.2545	0.0314
0.1262	0.4785	0.2554	0.0322
0.1292	0.4794	0.2563	0.0331
0.1322	0.4803	0.2571	0.034
0.1352	0.4812	0.258	0.0349
0.1382	0.4821	0.2589	0.0358
0.1412	0.483	0.2598	0.0367
0.1442	0.4839	0.2608	0.0376
0.1472	0.4848	0.2617	0.0385
0.1502	0.4857	0.2626	0.0395
0.1532	0.4867	0.2635	0.0404
0.1563	0.4876	0.2645	0.0413
0.1593	0.4886	0.2654	0.0423
0.1623	0.4895	0.2664	0.0432
0.1653	0.4905	0.2673	0.0442
0.1683	0.4914	0.2683	0.0451
0.1713	0.4924	0.2693	0.0461
0.1743	0.4934	0.2702	0.0471
0.1773	0.4944	0.2712	0.0481
0.1803	0.4954	0.2722	0.0491
0.1833	0.4964	0.2732	0.0501
0.1863	0.4974	0.2742	0.0511
0.1893	0.4984	0.2752	0.0521
0.1923	0.4994	0.2763	0.0531
0.1953	0.5004	0.2773	0.0542
0.1983	0.5015	0.2783	0.0552
0.2013	0.5025	0.2794	0.0562
0.2043	0.5036	0.2804	0.0573
0.2073	0.5046	0.2815	0.0584
0.2103	0.5057	0.2826	0.0594
0.2133	0.5068	0.2836	0.0605
0.2163	0.5079	0.2847	0.0616
0.2193	0.509	0.2858	0.0627
0.2223	0.5101	0.2869	0.0638
0.2253	0.5112	0.288	0.0649
0.2283	0.5123	0.2892	0.066
0.2313	0.5134	0.2903	0.0672
0.2343	0.5146	0.2914	0.0683
0.2373	0.5157	0.2926	0.0694
0.2403	0.5169	0.2937	0.0706
0.2433	0.518	0.2949	0.0718
0.2463	0.5192	0.2961	0.0729
0.2493	0.5204	0.2973	0.0741
0.2523	0.5216	0.2985	0.0753
0.2553	0.5228	0.2997	0.0765
0.2583	0.524	0.3009	0.0777
0.2614	0.5252	0.3021	0.079
0.2644	0.5264	0.3033	0.0802
0.2674	0.5277	0.3046	0.0814
0.2704	0.5289	0.3058	0.0827
0.2734	0.5302	0.3071	0.0839
0.2764	0.5314	0.3084	0.0852
0.2794	0.5327	0.3097	0.0865
0.2824	0.534	0.3109	0.0878
0.2854	0.5353	0.3123	0.0891
0.2884	0.5366	0.3136	0.0904
0.2914	0.5379	0.3149	0.0918
0.2944	0.5392	0.3162	0.0931
0.2974	0.5406	0.3176	0.0944
0.3004	0.5419	0.319	0.0958
0.3034	0.5433	0.3203	0.0972
0.3064	0.5447	0.3217	0.0986
0.3094	0.546	0.3231	0.1
0.3124	0.5474	0.3245	0.1014
0.3154	0.5488	0.3259	0.1028
0.3184	0.5502	0.3274	0.1042
0.3214	0.5516	0.3288	0.1057
0.3244	0.5531	0.3303	0.1072
0.3274	0.5545	0.3318	0.1086
0.3304	0.556	0.3333	0.1101
0.3334	0.5574	0.3348	0.1116
0.3364	0.5589	0.3363	0.1131
0.3394	0.5604	0.3378	0.1147
0.3424	0.5619	0.3393	0.1162
0.3454	0.5634	0.3409	0.1178
0.3484	0.5649	0.3425	0.1193
0.3514	0.5664	0.3441	0.1209
0.3544	0.5679	0.3457	0.1225
0.3574	0.5695	0.3473	0.1241
0.3604	0.571	0.3489	0.1258
0.3635	0.5726	0.3506	0.1274
0.3665	0.5742	0.3522	0.1291
0.3695	0.5757	0.3539	0.1307
0.3725	0.5773	0.3556	0.1324
0.3755	0.5789	0.3573	0.1342
0.3785	0.5806	0.359	0.1359
0.3815	0.5822	0.3608	0.1376
0.3845	0.5838	0.3625	0.1394
0.3875	0.5855	0.3643	0.1412
0.3905	0.5871	0.3661	0.143
0.3935	0.5888	0.3679	0.1448
0.3965	0.5905	0.3697	0.1466
0.3995	0.5922	0.3716	0.1484
0.4025	0.5939	0.3735	0.1503
0.4055	0.5956	0.3753	0.1522
0.4085	0.5973	0.3772	0.1541
0.4115	0.599	0.3792	0.156
0.4145	0.6007	0.3811	0.158
0.4175	0.6025	0.3831	0.1599
0.4205	0.6042	0.3851	0.1619
0.4235	0.606	0.3871	0.1639
0.4265	0.6078	0.3891	0.166
0.4295	0.6096	0.3911	0.168
0.4325	0.6114	0.3932	0.1701
0.4355	0.6132	0.3953	0.1722
0.4385	0.615	0.3974	0.1743
0.4415	0.6168	0.3996	0.1764
0.4445	0.6186	0.4017	0.1786
0.4475	0.6205	0.4039	0.1808
0.4505	0.6223	0.4061	0.183
0.4535	0.6242	0.4083	0.1852
0.4565	0.626	0.4106	0.1875
0.4595	0.6279	0.4129	0.1897
0.4625	0.6298	0.4152	0.192
0.4655	0.6317	0.4175	0.1944
0.4686	0.6336	0.4199	0.1967
0.4716	0.6355	0.4223	0.1991
0.4746	0.6374	0.4247	0.2015
0.4776	0.6393	0.4271	0.204
0.4806	0.6413	0.4296	0.2064
0.4836	0.6432	0.4321	0.2089
0.4866	0.6451	0.4346	0.2115
0.4896	0.6471	0.4372	0.214
0.4926	0.649	0.4398	0.2166
0.4956	0.651	0.4424	0.2192
0.4986	0.653	0.445	0.2219
0.5016	0.655	0.4463	0.2246
0.5046	0.657	0.4463	0.2273
0.5076	0.659	0.4532	0.23
0.5106	0.661	0.4559	0.2328
0.5136	0.663	0.4588	0.2356
0.5166	0.665	0.4616	0.2385
0.5196	0.667	0.4645	0.2414
0.5226	0.669	0.4674	0.2443
0.5256	0.6711	0.4704	0.2472
0.5286	0.6731	0.4734	0.2502
0.5316	0.6752	0.4764	0.2533
0.5346	0.6772	0.4795	0.2563
0.5376	0.6793	0.4826	0.2595
0.5406	0.6813	0.4858	0.2626
0.5436	0.6834	0.4889	0.2658
0.5466	0.6855	0.4922	0.269
0.5496	0.6875	0.4955	0.2723
0.5526	0.6896	0.4988	0.2757
0.5556	0.6917	0.5022	0.279
0.5586	0.6938	0.5056	0.2824
0.5616	0.6959	0.509	0.2859
0.5646	0.698	0.5125	0.2894
0.5676	0.7001	0.5161	0.293
0.5707	0.7022	0.5197	0.2966
0.5737	0.7044	0.5234	0.3002
0.5767	0.7065	0.5271	0.304
0.5797	0.7086	0.5308	0.3077
0.5827	0.7107	0.5346	0.3115
0.5857	0.7129	0.5384	0.3154
0.5887	0.715	0.5423	0.3193
0.5917	0.7171	0.5462	0.3233
0.5947	0.7193	0.5502	0.3274
0.5977	0.7214	0.5542	0.3315
0.6007	0.7236	0.5583	0.3357
0.6037	0.7257	0.5624	0.3399
0.6067	0.7279	0.5665	0.3442
0.6097	0.73	0.5707	0.3486
0.6127	0.7322	0.5749	0.353
0.6157	0.7343	0.5791	0.3575
0.6187	0.7365	0.5834	0.3621
0.6217	0.7387	0.5877	0.3667
0.6247	0.7408	0.592	0.3714
0.6277	0.743	0.5964	0.3762
0.6307	0.7452	0.6007	0.3811
0.6337	0.7474	0.6051	0.3861
0.6367	0.7495	0.6095	0.3911
0.6397	0.7517	0.6139	0.3962
0.6427	0.7539	0.6184	0.4014
0.6457	0.7561	0.6228	0.4067
0.6487	0.7583	0.6273	0.4121
0.6517	0.7604	0.6317	0.4176
0.6547	0.7626	0.6362	0.4231
0.6577	0.7648	0.6407	0.4288
0.6607	0.767	0.6451	0.4346
0.6637	0.7692	0.6496	0.4405
0.6667	0.7714	0.654	0.4463
0.6697	0.7736	0.6585	0.4525
0.6728	0.7758	0.6629	0.4587
0.6758	0.7779	0.6674	0.465
0.6788	0.7801	0.6718	0.4715
0.6818	0.7823	0.6762	0.478
0.6848	0.7845	0.6807	0.4847
0.6878	0.7867	0.685	0.4915
0.6908	0.7889	0.6894	0.4985
0.6938	0.7911	0.6938	0.5055
0.6968	0.7933	0.6981	0.5127
0.6998	0.7955	0.7025	0.5201
0.7028	0.7977	0.7068	0.5276
0.7058	0.7998	0.7111	0.5352
0.7088	0.802	0.7153	0.5429
0.7118	0.8042	0.7196	0.5508
0.7148	0.8064	0.7238	0.5587
0.7178	0.8086	0.728	0.5667
0.7208	0.8108	0.7322	0.5748
0.7238	0.813	0.7363	0.583
0.7268	0.8151	0.7404	0.5912
0.7298	0.8173	0.7445	0.5994
0.7328	0.8195	0.7486	0.6076
0.7358	0.8217	0.7526	0.6158
0.7388	0.8238	0.7566	0.6239
0.7418	0.826	0.7606	0.6321
0.7448	0.8282	0.7646	0.6401
0.7478	0.8304	0.7685	0.6482
0.7508	0.8325	0.7724	0.6561
0.7538	0.8347	0.7763	0.664
0.7568	0.8369	0.7801	0.6717
0.7598	0.839	0.7839	0.6794
0.7628	0.8412	0.7877	0.687
0.7658	0.8433	0.7914	0.6945
0.7688	0.8455	0.7952	0.7018
0.7718	0.8477	0.7988	0.7091
0.7748	0.8498	0.8025	0.7162
0.7779	0.852	0.8061	0.7232
0.7809	0.8541	0.8097	0.7301
0.7839	0.8562	0.8133	0.7369
0.7869	0.8584	0.8168	0.7436
0.7899	0.8605	0.8203	0.7501
0.7929	0.8627	0.8238	0.7566
0.7959	0.8648	0.8272	0.7629
0.7989	0.8669	0.8307	0.769
0.8019	0.8691	0.834	0.7751
0.8049	0.8712	0.8374	0.781
0.8079	0.8733	0.8407	0.7869
0.8109	0.8754	0.844	0.7926
0.8139	0.8775	0.8473	0.7982
0.8169	0.8796	0.8505	0.8037
0.8199	0.8818	0.8537	0.8091
0.8229	0.8839	0.8569	0.8144
0.8259	0.886	0.8601	0.8196
0.8289	0.8881	0.8632	0.8246
0.8319	0.8902	0.8663	0.8296
0.8349	0.8923	0.8693	0.8345
0.8379	0.8943	0.8724	0.8393
0.8409	0.8964	0.8754	0.8439
0.8439	0.8985	0.8784	0.8485
0.8469	0.9006	0.8813	0.853
0.8499	0.9027	0.8842	0.8575
0.8529	0.9047	0.8871	0.8618
0.8559	0.9068	0.89	0.866
0.8589	0.9089	0.8928	0.8702
0.8619	0.9109	0.8957	0.8743
0.8649	0.913	0.8985	0.8783
0.8679	0.915	0.9012	0.8822
0.8709	0.9171	0.904	0.8861
0.8739	0.9191	0.9067	0.8898
0.8769	0.9211	0.9094	0.8936
0.88	0.9232	0.912	0.8972
0.883	0.9252	0.9147	0.9008
0.886	0.9272	0.9173	0.9043
0.889	0.9293	0.9199	0.9077
0.892	0.9313	0.9224	0.9111
0.895	0.9333	0.925	0.9144
0.898	0.9353	0.9275	0.9176
0.901	0.9373	0.93	0.9208
0.904	0.9393	0.9325	0.924
0.907	0.9413	0.9349	0.9271
0.91	0.9433	0.9374	0.9301
0.913	0.9453	0.9398	0.9331
0.916	0.9472	0.9422	0.936
0.919	0.9492	0.9445	0.9389
0.922	0.9512	0.9469	0.9417
0.925	0.9532	0.9492	0.9445
0.928	0.9551	0.9515	0.9472
0.931	0.9571	0.9538	0.9499
0.934	0.959	0.956	0.9525
0.937	0.961	0.9582	0.9551
0.94	0.9629	0.9605	0.9576
0.943	0.9649	0.9627	0.9601
0.946	0.9668	0.9648	0.9626
0.949	0.9687	0.967	0.965
0.952	0.9707	0.9691	0.9674
0.955	0.9726	0.9712	0.9697
0.958	0.9745	0.9733	0.9721
0.961	0.9764	0.9754	0.9743
0.964	0.9783	0.9775	0.9766
0.967	0.9802	0.9795	0.9788
0.97	0.9821	0.9815	0.9809
0.973	0.984	0.9836	0.9831
0.976	0.9859	0.9855	0.9852
0.979	0.9878	0.9875	0.9872
0.982	0.9897	0.9895	0.9893
0.9851	0.9916	0.9914	0.9913
0.9881	0.9934	0.9933	0.9932
0.9911	0.9953	0.9952	0.9952
0.9941	0.9971	0.9971	0.9971
0.9971	0.999	0.999	0.999
1.0001	1.0008	1.0008	1.0008
1.0031	1.0027	1.0027	1.0027
1.0061	1.0045	1.0045	1.0045
1.0091	1.0064	1.0063	1.0063
1.0121	1.0082	1.0081	1.008
1.0151	1.01	1.0099	1.0097
1.0181	1.0118	1.0116	1.0115
1.0211	1.0137	1.0134	1.0131
1.0241	1.0155	1.0151	1.0148
1.0271	1.0173	1.0168	1.0164
1.0301	1.0191	1.0185	1.018
1.0331	1.0209	1.0202	1.0196
1.0361	1.0226	1.0219	1.0212
1.0391	1.0244	1.0236	1.0227
1.0421	1.0262	1.0252	1.0243
1.0451	1.028	1.0268	1.0258
1.0481	1.0298	1.0285	1.0273
1.0511	1.0315	1.0301	1.0287
1.0541	1.0333	1.0317	1.0302
1.0571	1.035	1.0332	1.0316
1.0601	1.0368	1.0348	1.033
1.0631	1.0385	1.0363	1.0344
1.0661	1.0403	1.0379	1.0358
1.0691	1.042	1.0394	1.0371
1.0721	1.0437	1.0409	1.0385
1.0751	1.0455	1.0424	1.0398
1.0781	1.0472	1.0439	1.0411
1.0811	1.0489	1.0454	1.0424
1.0841	1.0506	1.0469	1.0437
1.0872	1.0523	1.0483	1.0449
1.0902	1.054	1.0498	1.0462
1.0932	1.0557	1.0512	1.0474
1.0962	1.0574	1.0526	1.0486
1.0992	1.0591	1.054	1.0498
1.1022	1.0607	1.0554	1.051
1.1052	1.0624	1.0568	1.0522
1.1082	1.0641	1.0582	1.0533
1.1112	1.0658	1.0596	1.0544
1.1142	1.0674	1.0609	1.0556
1.1172	1.0691	1.0623	1.0567
1.1202	1.0707	1.0636	1.0578
1.1232	1.0724	1.0649	1.0589
1.1262	1.074	1.0662	1.06
1.1292	1.0756	1.0675	1.061
1.1322	1.0773	1.0688	1.0621
1.1352	1.0789	1.0701	1.0631
1.1382	1.0805	1.0714	1.0641
1.1412	1.0821	1.0727	1.0652
1.1442	1.0837	1.0739	1.0662
1.1472	1.0853	1.0752	1.0672
1.1502	1.0869	1.0764	1.0681
1.1532	1.0885	1.0776	1.0691
1.1562	1.0901	1.0788	1.0701
1.1592	1.0917	1.08	1.071
1.1622	1.0933	1.0812	1.072
1.1652	1.0949	1.0824	1.0729
1.1682	1.0964	1.0836	1.0738
1.1712	1.098	1.0848	1.0747
1.1742	1.0996	1.086	1.0756
1.1772	1.1011	1.0871	1.0765
1.1802	1.1027	1.0883	1.0774
1.1832	1.1042	1.0894	1.0783
1.1862	1.1057	1.0905	1.0792
1.1892	1.1073	1.0917	1.08
1.1923	1.1088	1.0928	1.0809
1.1953	1.1103	1.0939	1.0817
1.1983	1.1119	1.095	1.0825
1.2013	1.1134	1.0961	1.0833
1.2043	1.1149	1.0972	1.0842
1.2073	1.1164	1.0982	1.085
1.2103	1.1179	1.0993	1.0858
1.2133	1.1194	1.1004	1.0866
1.2163	1.1209	1.1014	1.0873
1.2193	1.1224	1.1025	1.0881
1.2223	1.1239	1.1035	1.0889
1.2253	1.1254	1.1045	1.0896
1.2283	1.1268	1.1055	1.0904
1.2313	1.1283	1.1066	1.0911
1.2343	1.1298	1.1076	1.0919
1.2373	1.1312	1.1086	1.0926
1.2403	1.1327	1.1096	1.0933
1.2433	1.1341	1.1106	1.094
1.2463	1.1356	1.1115	1.0947
1.2493	1.137	1.1125	1.0954
1.2523	1.1385	1.1135	1.0961
1.2553	1.1399	1.1145	1.0968
1.2583	1.1413	1.1154	1.0975
1.2613	1.1427	1.1164	1.0982
1.2643	1.1442	1.1173	1.0989
1.2673	1.1456	1.1182	1.0995
1.2703	1.147	1.1192	1.1002
1.2733	1.1484	1.1201	1.1008
1.2763	1.1498	1.121	1.1015
1.2793	1.1512	1.1219	1.1021
1.2823	1.1526	1.1228	1.1028
1.2853	1.154	1.1237	1.1034
1.2883	1.1554	1.1246	1.104
1.2913	1.1567	1.1255	1.1046
1.2944	1.1581	1.1264	1.1053
1.2974	1.1595	1.1273	1.1059
1.3004	1.1609	1.1281	1.1065
1.3034	1.1622	1.129	1.1071
1.3064	1.1636	1.1299	1.1076
1.3094	1.1649	1.1307	1.1082
1.3124	1.1663	1.1316	1.1088
1.3154	1.1676	1.1324	1.1094
1.3184	1.169	1.1333	1.11
1.3214	1.1703	1.1341	1.1105
1.3244	1.1716	1.1349	1.1111
1.3274	1.173	1.1357	1.1117
1.3304	1.1743	1.1366	1.1122
1.3334	1.1756	1.1374	1.1128
1.3364	1.1769	1.1382	1.1133
1.3394	1.1782	1.139	1.1138
1.3424	1.1795	1.1398	1.1144
1.3454	1.1808	1.1406	1.1149
1.3484	1.1821	1.1414	1.1154
1.3514	1.1834	1.1421	1.116
1.3544	1.1847	1.1429	1.1165
1.3574	1.186	1.1437	1.117
1.3604	1.1873	1.1445	1.1175
1.3634	1.1886	1.1452	1.118
1.3664	1.1898	1.146	1.1185
1.3694	1.1911	1.1467	1.119
1.3724	1.1924	1.1475	1.1195
1.3754	1.1936	1.1482	1.12
1.3784	1.1949	1.149	1.1205
1.3814	1.1961	1.1497	1.1209
1.3844	1.1974	1.1504	1.1214
1.3874	1.1986	1.1512	1.1219
1.3904	1.1999	1.1519	1.1224
1.3934	1.2011	1.1526	1.1228
1.3964	1.2023	1.1533	1.1233
1.3995	1.2036	1.154	1.1238
1.4025	1.2048	1.1547	1.1242
1.4055	1.206	1.1554	1.1247
1.4085	1.2072	1.1561	1.1251
1.4115	1.2084	1.1568	1.1256
1.4145	1.2097	1.1575	1.126
1.4175	1.2109	1.1582	1.1264
1.4205	1.2121	1.1589	1.1269
1.4235	1.2133	1.1596	1.1273
1.4265	1.2145	1.1602	1.1277
1.4295	1.2156	1.1609	1.1282
1.4325	1.2168	1.1616	1.1286
1.4355	1.218	1.1622	1.129
1.4385	1.2192	1.1629	1.1294
1.4415	1.2204	1.1635	1.1298
1.4445	1.2215	1.1642	1.1303
1.4475	1.2227	1.1648	1.1307
1.4505	1.2239	1.1655	1.1311
1.4535	1.225	1.1661	1.1315
1.4565	1.2262	1.1667	1.1319
1.4595	1.2273	1.1674	1.1323
1.4625	1.2285	1.168	1.1327
1.4655	1.2296	1.1686	1.1331
1.4685	1.2308	1.1693	1.1334
1.4715	1.2319	1.1699	1.1338
1.4745	1.233	1.1705	1.1342
1.4775	1.2342	1.1711	1.1346
1.4805	1.2353	1.1717	1.135
1.4835	1.2364	1.1723	1.1353
1.4865	1.2375	1.1729	1.1357
1.4895	1.2387	1.1735	1.1361
1.4925	1.2398	1.1741	1.1365
1.4955	1.2409	1.1747	1.1368
1.4985	1.242	1.1753	1.1372
1.5016	1.2431	1.1759	1.1375
1.5046	1.2442	1.1765	1.1379
1.5076	1.2453	1.177	1.1383
1.5106	1.2464	1.1776	1.1386
1.5136	1.2475	1.1782	1.139
1.5166	1.2486	1.1788	1.1393
1.5196	1.2496	1.1793	1.1396
1.5226	1.2507	1.1799	1.14
1.5256	1.2518	1.1804	1.1403
1.5286	1.2529	1.181	1.1407
1.5316	1.2539	1.1816	1.141
1.5346	1.255	1.1821	1.1413
1.5376	1.2561	1.1827	1.1417
1.5406	1.2571	1.1832	1.142
1.5436	1.2582	1.1837	1.1423
1.5466	1.2592	1.1843	1.1427
1.5496	1.2603	1.1848	1.143
1.5526	1.2613	1.1854	1.1433
1.5556	1.2623	1.1859	1.1436
1.5586	1.2634	1.1864	1.1439
1.5616	1.2644	1.1869	1.1443
1.5646	1.2655	1.1875	1.1446
1.5676	1.2665	1.188	1.1449
1.5706	1.2675	1.1885	1.1452
1.5736	1.2685	1.189	1.1455
1.5766	1.2695	1.1895	1.1458
1.5796	1.2706	1.19	1.1461
1.5826	1.2716	1.1906	1.1464
1.5856	1.2726	1.1911	1.1467
1.5886	1.2736	1.1916	1.147
1.5916	1.2746	1.1921	1.1473
1.5946	1.2756	1.1926	1.1476
1.5976	1.2766	1.1931	1.1479
1.6006	1.2776	1.1936	1.1482
1.6037	1.2786	1.194	1.1485
1.6067	1.2796	1.1945	1.1488
1.6097	1.2805	1.195	1.149
1.6127	1.2815	1.1955	1.1493
1.6157	1.2825	1.196	1.1496
1.6187	1.2835	1.1965	1.1499
1.6217	1.2845	1.1969	1.1502
1.6247	1.2854	1.1974	1.1504
1.6277	1.2864	1.1979	1.1507
1.6307	1.2874	1.1983	1.151
1.6337	1.2883	1.1988	1.1513
1.6367	1.2893	1.1993	1.1515
1.6397	1.2902	1.1997	1.1518
1.6427	1.2912	1.2002	1.1521
1.6457	1.2921	1.2007	1.1523
1.6487	1.2931	1.2011	1.1526
1.6517	1.294	1.2016	1.1529
1.6547	1.295	1.202	1.1531
1.6577	1.2959	1.2025	1.1534
1.6607	1.2968	1.2029	1.1536
1.6637	1.2978	1.2034	1.1539
1.6667	1.2987	1.2038	1.1542
1.6697	1.2996	1.2042	1.1544
1.6727	1.3005	1.2047	1.1547
1.6757	1.3015	1.2051	1.1549
1.6787	1.3024	1.2055	1.1552
1.6817	1.3033	1.206	1.1554
1.6847	1.3042	1.2064	1.1557
1.6877	1.3051	1.2068	1.1559
1.6907	1.306	1.2073	1.1561
1.6937	1.3069	1.2077	1.1564
1.6967	1.3078	1.2081	1.1566
1.6997	1.3087	1.2085	1.1569
1.7027	1.3096	1.2089	1.1571
1.7057	1.3105	1.2094	1.1573
1.7088	1.3114	1.2098	1.1576
1.7118	1.3123	1.2102	1.1578
1.7148	1.3132	1.2106	1.158
1.7178	1.314	1.211	1.1583
1.7208	1.3149	1.2114	1.1585
1.7238	1.3158	1.2118	1.1587
1.7268	1.3167	1.2122	1.159
1.7298	1.3175	1.2126	1.1592
1.7328	1.3184	1.213	1.1594
1.7358	1.3193	1.2134	1.1596
1.7388	1.3201	1.2138	1.1599
1.7418	1.321	1.2142	1.1601
1.7448	1.3219	1.2146	1.1603
1.7478	1.3227	1.215	1.1605
1.7508	1.3236	1.2154	1.1607
1.7538	1.3244	1.2158	1.161
1.7568	1.3253	1.2162	1.1612
1.7598	1.3261	1.2165	1.1614
1.7628	1.3269	1.2169	1.1616
1.7658	1.3278	1.2173	1.1618
1.7688	1.3286	1.2177	1.162
1.7718	1.3295	1.2181	1.1622
1.7748	1.3303	1.2184	1.1625
1.7778	1.3311	1.2188	1.1627
1.7808	1.3319	1.2192	1.1629
1.7838	1.3328	1.2195	1.1631
1.7868	1.3336	1.2199	1.1633
1.7898	1.3344	1.2203	1.1635
1.7928	1.3352	1.2206	1.1637
1.7958	1.336	1.221	1.1639
1.7988	1.3369	1.2214	1.1641
1.8018	1.3377	1.2217	1.1643
1.8048	1.3385	1.2221	1.1645
1.8078	1.3393	1.2225	1.1647
1.8109	1.3401	1.2228	1.1649
1.8139	1.3409	1.2232	1.1651
1.8169	1.3417	1.2235	1.1653
1.8199	1.3425	1.2239	1.1655
1.8229	1.3433	1.2242	1.1657
1.8259	1.3441	1.2246	1.1659
1.8289	1.3449	1.2249	1.1661
1.8319	1.3456	1.2253	1.1662
1.8349	1.3464	1.2256	1.1664
1.8379	1.3472	1.2259	1.1666
1.8409	1.348	1.2263	1.1668
1.8439	1.3488	1.2266	1.167
1.8469	1.3495	1.227	1.1672
1.8499	1.3503	1.2273	1.1674
1.8529	1.3511	1.2276	1.1675
1.8559	1.3519	1.228	1.1677
1.8589	1.3526	1.2283	1.1679
1.8619	1.3534	1.2286	1.1681
1.8649	1.3542	1.229	1.1683
1.8679	1.3549	1.2293	1.1685
1.8709	1.3557	1.2296	1.1686
1.8739	1.3564	1.23	1.1688
1.8769	1.3572	1.2303	1.169
1.8799	1.3579	1.2306	1.1692
1.8829	1.3587	1.2309	1.1693
1.8859	1.3594	1.2312	1.1695
1.8889	1.3602	1.2316	1.1697
1.8919	1.3609	1.2319	1.1699
1.8949	1.3617	1.2322	1.17
1.8979	1.3624	1.2325	1.1702
1.9009	1.3631	1.2328	1.1704
1.9039	1.3639	1.2331	1.1705
1.9069	1.3646	1.2334	1.1707
1.9099	1.3653	1.2338	1.1709
1.9129	1.3661	1.2341	1.171
1.916	1.3668	1.2344	1.1712
1.919	1.3675	1.2347	1.1714
1.922	1.3682	1.235	1.1715
1.925	1.369	1.2353	1.1717
1.928	1.3697	1.2356	1.1719
1.931	1.3704	1.2359	1.172
1.934	1.3711	1.2362	1.1722
1.937	1.3718	1.2365	1.1724
1.94	1.3725	1.2368	1.1725
1.943	1.3732	1.2371	1.1727
1.946	1.3739	1.2374	1.1728
1.949	1.3746	1.2377	1.173
1.952	1.3753	1.238	1.1731
1.955	1.376	1.2383	1.1733
1.958	1.3767	1.2386	1.1735
1.961	1.3774	1.2389	1.1736
1.964	1.3781	1.2391	1.1738
1.967	1.3788	1.2394	1.1739
1.97	1.3795	1.2397	1.1741
1.973	1.3802	1.24	1.1742
1.976	1.3809	1.2403	1.1744
1.979	1.3816	1.2406	1.1745
1.982	1.3822	1.2409	1.1747
1.985	1.3829	1.2411	1.1748
1.988	1.3836	1.2414	1.175
1.991	1.3843	1.2417	1.1751
1.994	1.385	1.242	1.1753
1.997	1.3856	1.2423	1.1754
2.0	1.3863	1.2425	1.1756
2.003	1.387	1.2428	1.1757
2.006	1.3876	1.2431	1.1759
2.009	1.3883	1.2433	1.176
2.012	1.389	1.2436	1.1762
2.015	1.3896	1.2439	1.1763
2.0181	1.3903	1.2442	1.1764
2.0211	1.3909	1.2444	1.1766
2.0241	1.3916	1.2447	1.1767
2.0271	1.3923	1.245	1.1769
2.0301	1.3929	1.2452	1.177
2.0331	1.3936	1.2455	1.1771
2.0361	1.3942	1.2458	1.1773
2.0391	1.3949	1.246	1.1774
2.0421	1.3955	1.2463	1.1776
2.0451	1.3961	1.2465	1.1777
2.0481	1.3968	1.2468	1.1778
2.0511	1.3974	1.2471	1.178
2.0541	1.3981	1.2473	1.1781
2.0571	1.3987	1.2476	1.1782
2.0601	1.3993	1.2478	1.1784
2.0631	1.4	1.2481	1.1785
2.0661	1.4006	1.2483	1.1786
2.0691	1.4012	1.2486	1.1788
2.0721	1.4019	1.2489	1.1789
2.0751	1.4025	1.2491	1.179
2.0781	1.4031	1.2494	1.1792
2.0811	1.4037	1.2496	1.1793
2.0841	1.4044	1.2499	1.1794
2.0871	1.405	1.2501	1.1796
2.0901	1.4056	1.2503	1.1797
2.0931	1.4062	1.2506	1.1798
2.0961	1.4068	1.2508	1.18
2.0991	1.4074	1.2511	1.1801
2.1021	1.4081	1.2513	1.1802
2.1051	1.4087	1.2516	1.1803
2.1081	1.4093	1.2518	1.1805
2.1111	1.4099	1.2521	1.1806
2.1141	1.4105	1.2523	1.1807
2.1171	1.4111	1.2525	1.1808
2.1201	1.4117	1.2528	1.181
2.1232	1.4123	1.253	1.1811
2.1262	1.4129	1.2532	1.1812
2.1292	1.4135	1.2535	1.1813
2.1322	1.4141	1.2537	1.1814
2.1352	1.4147	1.254	1.1816
2.1382	1.4153	1.2542	1.1817
2.1412	1.4159	1.2544	1.1818
2.1442	1.4164	1.2546	1.1819
2.1472	1.417	1.2549	1.1821
2.1502	1.4176	1.2551	1.1822
2.1532	1.4182	1.2553	1.1823
2.1562	1.4188	1.2556	1.1824
2.1592	1.4194	1.2558	1.1825
2.1622	1.4199	1.256	1.1826
2.1652	1.4205	1.2563	1.1828
2.1682	1.4211	1.2565	1.1829
2.1712	1.4217	1.2567	1.183
2.1742	1.4223	1.2569	1.1831
2.1772	1.4228	1.2571	1.1832
2.1802	1.4234	1.2574	1.1833
2.1832	1.424	1.2576	1.1835
2.1862	1.4245	1.2578	1.1836
2.1892	1.4251	1.258	1.1837
2.1922	1.4257	1.2583	1.1838
2.1952	1.4262	1.2585	1.1839
2.1982	1.4268	1.2587	1.184
2.2012	1.4274	1.2589	1.1841
2.2042	1.4279	1.2591	1.1842
2.2072	1.4285	1.2593	1.1844
2.2102	1.429	1.2596	1.1845
2.2132	1.4296	1.2598	1.1846
2.2162	1.4301	1.26	1.1847
2.2192	1.4307	1.2602	1.1848
2.2222	1.4312	1.2604	1.1849
2.2253	1.4318	1.2606	1.185
2.2283	1.4323	1.2608	1.1851
2.2313	1.4329	1.261	1.1852
2.2343	1.4334	1.2612	1.1853
2.2373	1.434	1.2615	1.1854
2.2403	1.4345	1.2617	1.1855
2.2433	1.435	1.2619	1.1856
2.2463	1.4356	1.2621	1.1858
2.2493	1.4361	1.2623	1.1859
2.2523	1.4367	1.2625	1.186
2.2553	1.4372	1.2627	1.1861
2.2583	1.4377	1.2629	1.1862
2.2613	1.4383	1.2631	1.1863
2.2643	1.4388	1.2633	1.1864
2.2673	1.4393	1.2635	1.1865
2.2703	1.4399	1.2637	1.1866
2.2733	1.4404	1.2639	1.1867
2.2763	1.4409	1.2641	1.1868
2.2793	1.4414	1.2643	1.1869
2.2823	1.442	1.2645	1.187
2.2853	1.4425	1.2647	1.1871
2.2883	1.443	1.2649	1.1872
2.2913	1.4435	1.2651	1.1873
2.2943	1.444	1.2653	1.1874
2.2973	1.4446	1.2655	1.1875
2.3003	1.4451	1.2657	1.1876
2.3033	1.4456	1.2659	1.1877
2.3063	1.4461	1.2661	1.1878
2.3093	1.4466	1.2663	1.1879
2.3123	1.4471	1.2665	1.188
2.3153	1.4476	1.2666	1.1881
2.3183	1.4481	1.2668	1.1882
2.3213	1.4486	1.267	1.1883
2.3243	1.4491	1.2672	1.1884
2.3273	1.4496	1.2674	1.1885
2.3304	1.4501	1.2676	1.1886
2.3334	1.4506	1.2678	1.1887
2.3364	1.4511	1.268	1.1887
2.3394	1.4516	1.2682	1.1888
2.3424	1.4521	1.2683	1.1889
2.3454	1.4526	1.2685	1.189
2.3484	1.4531	1.2687	1.1891
2.3514	1.4536	1.2689	1.1892
2.3544	1.4541	1.2691	1.1893
2.3574	1.4546	1.2693	1.1894
2.3604	1.4551	1.2695	1.1895
2.3634	1.4556	1.2696	1.1896
2.3664	1.4561	1.2698	1.1897
2.3694	1.4566	1.27	1.1898
2.3724	1.4571	1.2702	1.1899
2.3754	1.4575	1.2704	1.1899
2.3784	1.458	1.2705	1.19
2.3814	1.4585	1.2707	1.1901
2.3844	1.459	1.2709	1.1902
2.3874	1.4595	1.2711	1.1903
2.3904	1.4599	1.2713	1.1904
2.3934	1.4604	1.2714	1.1905
2.3964	1.4609	1.2716	1.1906
2.3994	1.4614	1.2718	1.1907
2.4024	1.4618	1.272	1.1907
2.4054	1.4623	1.2721	1.1908
2.4084	1.4628	1.2723	1.1909
2.4114	1.4633	1.2725	1.191
2.4144	1.4637	1.2727	1.1911
2.4174	1.4642	1.2728	1.1912
2.4204	1.4647	1.273	1.1913
2.4234	1.4651	1.2732	1.1914
2.4264	1.4656	1.2733	1.1914
2.4294	1.4661	1.2735	1.1915
2.4325	1.4665	1.2737	1.1916
2.4355	1.467	1.2738	1.1917
2.4385	1.4674	1.274	1.1918
2.4415	1.4679	1.2742	1.1919
2.4445	1.4684	1.2744	1.1919
2.4475	1.4688	1.2745	1.192
2.4505	1.4693	1.2747	1.1921
2.4535	1.4697	1.2749	1.1922
2.4565	1.4702	1.275	1.1923
2.4595	1.4706	1.2752	1.1924
2.4625	1.4711	1.2753	1.1924
2.4655	1.4715	1.2755	1.1925
2.4685	1.472	1.2757	1.1926
2.4715	1.4724	1.2758	1.1927
2.4745	1.4729	1.276	1.1928
2.4775	1.4733	1.2762	1.1928
2.4805	1.4738	1.2763	1.1929
2.4835	1.4742	1.2765	1.193
2.4865	1.4747	1.2767	1.1931
2.4895	1.4751	1.2768	1.1932
2.4925	1.4755	1.277	1.1932
2.4955	1.476	1.2771	1.1933
2.4985	1.4764	1.2773	1.1934
2.5015	1.4769	1.2775	1.1935
2.5045	1.4773	1.2776	1.1936
2.5075	1.4777	1.2778	1.1936
2.5105	1.4782	1.2779	1.1937
2.5135	1.4786	1.2781	1.1938
2.5165	1.479	1.2782	1.1939
2.5195	1.4795	1.2784	1.194
2.5225	1.4799	1.2786	1.194
2.5255	1.4803	1.2787	1.1941
2.5285	1.4808	1.2789	1.1942
2.5315	1.4812	1.279	1.1943
2.5346	1.4816	1.2792	1.1943
2.5376	1.482	1.2793	1.1944
2.5406	1.4825	1.2795	1.1945
2.5436	1.4829	1.2796	1.1946
2.5466	1.4833	1.2798	1.1946
2.5496	1.4837	1.2799	1.1947
2.5526	1.4842	1.2801	1.1948
2.5556	1.4846	1.2802	1.1949
2.5586	1.485	1.2804	1.1949
2.5616	1.4854	1.2805	1.195
2.5646	1.4858	1.2807	1.1951
2.5676	1.4862	1.2808	1.1952
2.5706	1.4867	1.281	1.1952
2.5736	1.4871	1.2811	1.1953
2.5766	1.4875	1.2813	1.1954
2.5796	1.4879	1.2814	1.1954
2.5826	1.4883	1.2816	1.1955
2.5856	1.4887	1.2817	1.1956
2.5886	1.4891	1.2819	1.1957
2.5916	1.4895	1.282	1.1957
2.5946	1.4899	1.2822	1.1958
2.5976	1.4904	1.2823	1.1959
2.6006	1.4908	1.2824	1.1959
2.6036	1.4912	1.2826	1.196
2.6066	1.4916	1.2827	1.1961
2.6096	1.492	1.2829	1.1962
2.6126	1.4924	1.283	1.1962
2.6156	1.4928	1.2832	1.1963
2.6186	1.4932	1.2833	1.1964
2.6216	1.4936	1.2834	1.1964
2.6246	1.494	1.2836	1.1965
2.6276	1.4944	1.2837	1.1966
2.6306	1.4948	1.2839	1.1966
2.6336	1.4952	1.284	1.1967
2.6366	1.4956	1.2842	1.1968
2.6397	1.4959	1.2843	1.1969
2.6427	1.4963	1.2844	1.1969
2.6457	1.4967	1.2846	1.197
2.6487	1.4971	1.2847	1.1971
2.6517	1.4975	1.2848	1.1971
2.6547	1.4979	1.285	1.1972
2.6577	1.4983	1.2851	1.1973
2.6607	1.4987	1.2853	1.1973
2.6637	1.4991	1.2854	1.1974
2.6667	1.4995	1.2855	1.1975
2.6697	1.4998	1.2857	1.1975
2.6727	1.5002	1.2858	1.1976
2.6757	1.5006	1.2859	1.1977
2.6787	1.501	1.2861	1.1977
2.6817	1.5014	1.2862	1.1978
2.6847	1.5018	1.2863	1.1979
2.6877	1.5021	1.2865	1.1979
2.6907	1.5025	1.2866	1.198
2.6937	1.5029	1.2867	1.198
2.6967	1.5033	1.2869	1.1981
2.6997	1.5036	1.287	1.1982
2.7027	1.504	1.2871	1.1982
2.7057	1.5044	1.2873	1.1983
2.7087	1.5048	1.2874	1.1984
2.7117	1.5051	1.2875	1.1984
2.7147	1.5055	1.2877	1.1985
2.7177	1.5059	1.2878	1.1986
2.7207	1.5063	1.2879	1.1986
2.7237	1.5066	1.2881	1.1987
2.7267	1.507	1.2882	1.1987
2.7297	1.5074	1.2883	1.1988
2.7327	1.5077	1.2884	1.1989
2.7357	1.5081	1.2886	1.1989
2.7387	1.5085	1.2887	1.199
2.7418	1.5088	1.2888	1.1991
2.7448	1.5092	1.2889	1.1991
2.7478	1.5096	1.2891	1.1992
2.7508	1.5099	1.2892	1.1992
2.7538	1.5103	1.2893	1.1993
2.7568	1.5107	1.2895	1.1994
2.7598	1.511	1.2896	1.1994
2.7628	1.5114	1.2897	1.1995
2.7658	1.5117	1.2898	1.1995
2.7688	1.5121	1.29	1.1996
2.7718	1.5125	1.2901	1.1997
2.7748	1.5128	1.2902	1.1997
2.7778	1.5132	1.2903	1.1998
2.7808	1.5135	1.2904	1.1998
2.7838	1.5139	1.2906	1.1999
2.7868	1.5142	1.2907	1.2
2.7898	1.5146	1.2908	1.2
2.7928	1.5149	1.2909	1.2001
2.7958	1.5153	1.2911	1.2001
2.7988	1.5156	1.2912	1.2002
2.8018	1.516	1.2913	1.2003
2.8048	1.5163	1.2914	1.2003
2.8078	1.5167	1.2915	1.2004
2.8108	1.517	1.2917	1.2004
2.8138	1.5174	1.2918	1.2005
2.8168	1.5177	1.2919	1.2005
2.8198	1.5181	1.292	1.2006
2.8228	1.5184	1.2921	1.2007
2.8258	1.5188	1.2923	1.2007
2.8288	1.5191	1.2924	1.2008
2.8318	1.5194	1.2925	1.2008
2.8348	1.5198	1.2926	1.2009
2.8378	1.5201	1.2927	1.2009
2.8408	1.5205	1.2928	1.201
2.8438	1.5208	1.293	1.2011
2.8469	1.5212	1.2931	1.2011
2.8499	1.5215	1.2932	1.2012
2.8529	1.5218	1.2933	1.2012
2.8559	1.5222	1.2934	1.2013
2.8589	1.5225	1.2935	1.2013
2.8619	1.5228	1.2937	1.2014
2.8649	1.5232	1.2938	1.2015
2.8679	1.5235	1.2939	1.2015
2.8709	1.5238	1.294	1.2016
2.8739	1.5242	1.2941	1.2016
2.8769	1.5245	1.2942	1.2017
2.8799	1.5248	1.2943	1.2017
2.8829	1.5252	1.2945	1.2018
2.8859	1.5255	1.2946	1.2018
2.8889	1.5258	1.2947	1.2019
2.8919	1.5262	1.2948	1.2019
2.8949	1.5265	1.2949	1.202
2.8979	1.5268	1.295	1.202
2.9009	1.5271	1.2951	1.2021
2.9039	1.5275	1.2952	1.2022
2.9069	1.5278	1.2954	1.2022
2.9099	1.5281	1.2955	1.2023
2.9129	1.5284	1.2956	1.2023
2.9159	1.5288	1.2957	1.2024
2.9189	1.5291	1.2958	1.2024
2.9219	1.5294	1.2959	1.2025
2.9249	1.5297	1.296	1.2025
2.9279	1.53	1.2961	1.2026
2.9309	1.5304	1.2962	1.2026
2.9339	1.5307	1.2963	1.2027
2.9369	1.531	1.2965	1.2027
2.9399	1.5313	1.2966	1.2028
2.9429	1.5316	1.2967	1.2028
2.9459	1.532	1.2968	1.2029
2.949	1.5323	1.2969	1.2029
2.952	1.5326	1.297	1.203
2.955	1.5329	1.2971	1.203
2.958	1.5332	1.2972	1.2031
2.961	1.5335	1.2973	1.2031
2.964	1.5338	1.2974	1.2032
2.967	1.5342	1.2975	1.2032
2.97	1.5345	1.2976	1.2033
2.973	1.5348	1.2977	1.2033
2.976	1.5351	1.2978	1.2034
2.979	1.5354	1.2979	1.2034
2.982	1.5357	1.298	1.2035
2.985	1.536	1.2982	1.2035
2.988	1.5363	1.2983	1.2036
2.991	1.5366	1.2984	1.2036
2.994	1.5369	1.2985	1.2037
2.997	1.5372	1.2986	1.2037
3.0	1.5376	1.2987	1.2038


==> data_srmih.txt <==
alpha	h1	h2	h3	h4	h5	h6
0.0	0.2231	0.4463	1.0008	1.2425	1.3863	1.8326
3.0	0.2231	0.4463	1.0008	1.2425	1.3863	1.8326

